Transformer-Based Decoding in Concatenated Coding Schemes Under Synchronization Errors

We consider the reconstruction of a codeword from multiple noisy copies that are independently corrupted by insertions, deletions, and substitutions. This problem arises, for example, in DNA data storage. A common code construction uses a concatenated coding scheme that combines an outer linear block code with an inner code, which can be either a nonlinear marker code or a convolutional code. Outer decoding is done with Belief Propagation, and inner decoding is done with the Bahl-Cocke-Jelinek-Raviv (BCJR) algorithm. However, the BCJR algorithm scales exponentially with the number of noisy copies, which makes it infeasible to reconstruct a codeword from more than about four copies. In this work, we introduce BCJRFormer, a transformer-based neural inner decoder. BCJRFormer achieves error rates comparable to the BCJR algorithm for binary and quaternary single-message transmissions of marker codes. Importantly, BCJRFormer scales quadratically with the number of noisy copies. This property makes BCJRFormer well-suited for DNA data storage, where multiple reads of the same DNA strand occur. To lower error rates, we replace the Belief Propagation outer decoder with a transformer-based decoder. Together, these modifications yield an efficient and performant end-to-end transformer-based pipeline for decoding multiple noisy copies affected by insertion, deletion, and substitution errors. Additionally, we propose a novel cross-attending transformer architecture called ConvBCJRFormer. This architecture extends BCJRFormer to decode transmissions of convolutional codewords, serving as an initial step toward joint inner and outer decoding for more general linear code classes.

==> cross_mask.txt <==
0 0 0
0 1 0
0 2 1
0 3 0
0 4 0
0 5 0
0 6 1
0 7 1
0 8 1
0 9 1
0 10 1
0 11 1
0 12 1
0 13 1
0 14 1
0 15 1
0 16 1
0 17 1
1 0 1
1 1 1
1 2 0
1 3 0
1 4 1
1 5 0
1 6 0
1 7 0
1 8 1
1 9 1
1 10 1
1 11 1
1 12 1
1 13 1
1 14 1
1 15 1
1 16 1
1 17 1
2 0 1
2 1 1
2 2 1
2 3 1
2 4 0
2 5 0
2 6 1
2 7 0
2 8 0
2 9 0
2 10 1
2 11 1
2 12 1
2 13 1
2 14 1
2 15 1
2 16 1
2 17 1
3 0 1
3 1 1
3 2 1
3 3 1
3 4 1
3 5 1
3 6 0
3 7 0
3 8 1
3 9 0
3 10 0
3 11 0
3 12 1
3 13 1
3 14 1
3 15 1
3 16 1
3 17 1
4 0 1
4 1 1
4 2 1
4 3 1
4 4 1
4 5 1
4 6 1
4 7 1
4 8 0
4 9 0
4 10 1
4 11 0
4 12 0
4 13 0
4 14 1
4 15 1
4 16 1
4 17 1
5 0 1
5 1 1
5 2 1
5 3 1
5 4 1
5 5 1
5 6 1
5 7 1
5 8 1
5 9 1
5 10 0
5 11 0
5 12 1
5 13 0
5 14 0
5 15 0
5 16 1
5 17 1
6 0 1
6 1 1
6 2 1
6 3 1
6 4 1
6 5 1
6 6 1
6 7 1
6 8 1
6 9 1
6 10 1
6 11 1
6 12 0
6 13 0
6 14 1
6 15 0
6 16 0
6 17 0
7 0 1
7 1 1
7 2 1
7 3 1
7 4 1
7 5 1
7 6 1
7 7 1
7 8 1
7 9 1
7 10 1
7 11 1
7 12 1
7 13 1
7 14 0
7 15 0
7 16 1
7 17 0
8 0 1
8 1 1
8 2 1
8 3 1
8 4 1
8 5 1
8 6 1
8 7 1
8 8 1
8 9 1
8 10 1
8 11 1
8 12 1
8 13 1
8 14 1
8 15 1
8 16 0
8 17 0


==> tables/00CodewordQuaternary64ErrBCJR.txt <==
0 0.0194326171875
1 0.01946044921875
2 0.019162109375
3 0.01914404296875
4 0.019374755859375
5 0.022635498046875
6 0.0227099609375
7 0.01935302734375
8 0.0190146484375
9 0.019011962890625
10 0.019507568359375
11 0.0226826171875
12 0.022641357421875
13 0.01938525390625
14 0.01900244140625
15 0.018885986328125
16 0.019456298828125
17 0.02276416015625
18 0.022640869140625
19 0.01940771484375
20 0.018978271484375
21 0.0189716796875
22 0.019474365234375
23 0.022709228515625
24 0.022707275390625
25 0.01943994140625
26 0.018854736328125
27 0.018702880859375
28 0.01946826171875
29 0.02266162109375
30 0.022671630859375
31 0.019563232421875
32 0.0190732421875
33 0.019009033203125
34 0.019421142578125
35 0.02267138671875
36 0.022776611328125
37 0.01950830078125
38 0.01895458984375
39 0.01890625
40 0.019345703125
41 0.02259716796875
42 0.022907470703125
43 0.019522216796875
44 0.019041015625
45 0.018984130859375
46 0.01940576171875
47 0.022751220703125
48 0.022806884765625
49 0.019552490234375
50 0.019
51 0.019010498046875
52 0.01944287109375
53 0.02271240234375
54 0.023138671875
55 0.0195146484375
56 0.01911279296875
57 0.018912841796875
58 0.019468994140625
59 0.022848876953125
60 0.022813720703125
61 0.01945556640625
62 0.01949560546875
63 0.01211669921875

==> tables/00CodewordQuaternary64ErrBCJRAvg.txt <==
-3.15 0.0202211761474609
66.15 0.0202211761474609

==> tables/00CodewordQuaternary64ErrBCJRFormer.txt <==
0 0.01944287109375
1 0.0194326171875
2 0.01917578125
3 0.0192236328125
4 0.01924609375
5 0.022639404296875
6 0.0226748046875
7 0.01923095703125
8 0.019103271484375
9 0.01909912109375
10 0.019356689453125
11 0.022738525390625
12 0.022638427734375
13 0.019230712890625
14 0.019101318359375
15 0.0189716796875
16 0.019347412109375
17 0.02281201171875
18 0.022687744140625
19 0.019271728515625
20 0.01904931640625
21 0.019065673828125
22 0.019406982421875
23 0.02273876953125
24 0.022763671875
25 0.019341064453125
26 0.018953857421875
27 0.018837158203125
28 0.019413330078125
29 0.02269970703125
30 0.022683837890625
31 0.019434814453125
32 0.01917333984375
33 0.0191416015625
34 0.01935546875
35 0.02271875
36 0.022743896484375
37 0.01935986328125
38 0.019084228515625
39 0.019063232421875
40 0.01928271484375
41 0.022597412109375
42 0.022780029296875
43 0.019341552734375
44 0.01916796875
45 0.01915869140625
46 0.019322509765625
47 0.022775634765625
48 0.02256201171875
49 0.01933349609375
50 0.019104736328125
51 0.019215576171875
52 0.019332275390625
53 0.022722412109375
54 0.022695556640625
55 0.01929296875
56 0.01922705078125
57 0.01913330078125
58 0.0193359375
59 0.022804443359375
60 0.022109375
61 0.020797119140625
62 0.01943603515625
63 0.012132080078125

==> tables/00CodewordQuaternary64ErrBCJRFormerAvg.txt <==
-3.15000000000001 0.0202205352783203
66.15 0.0202205352783203

==> tables/00CodewordQuaternary64ErrDiff.txt <==
0 -1.02539062500001e-05
1 2.78320312499997e-05
2 -1.36718750000002e-05
3 -7.95898437500002e-05
4 0.000128662109375001
5 -3.90625000000081e-06
6 3.5156250000001e-05
7 0.0001220703125
8 -8.86230468749989e-05
9 -8.7158203124999e-05
10 0.000150878906249998
11 -5.59082031249993e-05
12 2.92968749999839e-06
13 0.000154541015624999
14 -9.88769531249998e-05
15 -8.5693359375e-05
16 0.00010888671875
17 -4.78515625000004e-05
18 -4.68749999999999e-05
19 0.000135986328125001
20 -7.10449218750001e-05
21 -9.39941406250018e-05
22 6.73828124999993e-05
23 -2.9541015624999e-05
24 -5.63964843749987e-05
25 9.88769531250002e-05
26 -9.91210937499997e-05
27 -0.000134277343750002
28 5.49316406250007e-05
29 -3.80859374999997e-05
30 -1.22070312499993e-05
31 0.00012841796875
32 -0.000100097656250001
33 -0.000132568359374998
34 6.56738281250003e-05
35 -4.73632812499992e-05
36 3.27148437500005e-05
37 0.000148437500000001
38 -0.000129638671875
39 -0.000156982421875001
40 6.29882812499992e-05
41 -2.44140624999391e-07
42 0.000127441406249999
43 0.000180664062500001
44 -0.000126953125
45 -0.000174560546875
46 8.32519531250014e-05
47 -2.44140624999989e-05
48 0.000244873046874998
49 0.000218994140624998
50 -0.000104736328125
51 -0.000205078125000001
52 0.000110595703125001
53 -1.00097656250004e-05
54 0.000443115234374999
55 0.000221679687499999
56 -0.000114257812500001
57 -0.000220458984375
58 0.000133056640624999
59 4.44335937499988e-05
60 0.000704345703124997
61 -0.001341552734375
62 5.95703124999995e-05
63 -1.53808593749999e-05

==> tables/00CodewordQuaternary64ErrDiffAvg.txt <==
-3.15000000000001 6.40869140624825e-07
66.15 6.40869140624825e-07

==> tables/01CodewordQuaternary64ErrBCJR.txt <==
0 0.0288994140625
1 0.0486123046875
2 0.0663525390624999
3 0.0655996093749999
4 0.051112548828125
5 0.033592041015625
6 0.0328583984375001
7 0.051995849609375
8 0.0653945312499999
9 0.06614599609375
10 0.051338623046875
11 0.03372705078125
12 0.032982421875
13 0.052184814453125
14 0.065332763671875
15 0.06629150390625
16 0.051318359375
17 0.033890625
18 0.0330634765625
19 0.052117431640625
20 0.065298583984375
21 0.066379638671875
22 0.051382568359375
23 0.03371923828125
24 0.032892578125
25 0.051988037109375
26 0.06521875
27 0.066201416015625
28 0.0511770019531249
29 0.033692626953125
30 0.0328583984375
31 0.05193701171875
32 0.06522607421875
33 0.0662683105468748
34 0.0511923828125
35 0.0337041015625
36 0.033036865234375
37 0.052097900390625
38 0.0657011718749999
39 0.0660822753906251
40 0.051186767578125
41 0.0336962890625
42 0.033007568359375
43 0.052088623046875
44 0.06539013671875
45 0.066287109375
46 0.051305419921875
47 0.033870849609375
48 0.033189453125
49 0.052354248046875
50 0.0656538085937499
51 0.0663757324218751
52 0.05154638671875
53 0.0340302734375
54 0.033287109375
55 0.052343994140625
56 0.0658427734374999
57 0.0666645507812501
58 0.051857666015625
59 0.0343078613281249
60 0.0327844238281249
61 0.0498515625000001
62 0.0393054199218749
63 0.0234482421875

==> tables/01CodewordQuaternary64ErrBCJRAvg.txt <==
-3.15 0.0493522109985352
66.15 0.0493522109985352

==> tables/01CodewordQuaternary64ErrBCJRFormer.txt <==
0 0.028953857421875
1 0.047955322265625
2 0.0665083007812499
3 0.0653124999999998
4 0.051249755859375
5 0.0328544921875
6 0.032856201171875
7 0.0513203125
8 0.069105224609375
9 0.0654916992187501
10 0.051583740234375
11 0.032931884765625
12 0.03295166015625
13 0.0515544433593749
14 0.0686115722656251
15 0.065820068359375
16 0.0515122070312501
17 0.033103515625
18 0.0331032714843749
19 0.051565185546875
20 0.0682023925781249
21 0.0660134277343751
22 0.05158642578125
23 0.032921142578125
24 0.0329216308593749
25 0.051435791015625
26 0.06766015625
27 0.065890625
28 0.05135302734375
29 0.03289208984375
30 0.03286083984375
31 0.0513781738281249
32 0.06742626953125
33 0.066100341796875
34 0.051396240234375
35 0.0328940429687501
36 0.033023193359375
37 0.05148095703125
38 0.0676303710937501
39 0.065543701171875
40 0.0513366699218749
41 0.0327998046875
42 0.032899169921875
43 0.051387939453125
44 0.0670495605468749
45 0.065892333984375
46 0.0513876953125001
47 0.032870849609375
48 0.032939453125
49 0.051599853515625
50 0.0672158203125
51 0.0656374511718749
52 0.051524169921875
53 0.032908203125
54 0.03285595703125
55 0.051405517578125
56 0.0667893066406249
57 0.066064208984375
58 0.05180224609375
59 0.033169189453125
60 0.03221728515625
61 0.044725341796875
62 0.03881982421875
63 0.022555419921875

==> tables/01CodewordQuaternary64ErrBCJRFormerAvg.txt <==
-3.15000000000001 0.0492626457214355
66.15 0.0492626457214355

==> tables/01CodewordQuaternary64ErrDiff.txt <==
0 -5.4443359375e-05
1 0.000656982421875001
2 -0.00015576171875
3 0.000287109375000003
4 -0.000137207031249998
5 0.000737548828124999
6 2.19726562499976e-06
7 0.000675537109375001
8 -0.003710693359375
9 0.000654296874999999
10 -0.000245117187500001
11 0.000795166015625
12 3.07617187499998e-05
13 0.00063037109375
14 -0.00327880859375
15 0.000471435546875
16 -0.000193847656249999
17 0.000787109375
18 -3.97949218750006e-05
19 0.000552246093749998
20 -0.00290380859375
21 0.000366210937499998
22 -0.000203857421875001
23 0.000798095703125
24 -2.90527343749977e-05
25 0.00055224609375
26 -0.00244140625
27 0.000310791015625
28 -0.000176025390625
29 0.000800537109375
30 -2.44140624999975e-06
31 0.000558837890625001
32 -0.0022001953125
33 0.000167968750000001
34 -0.000203857421875
35 0.000810058593750002
36 1.3671874999999e-05
37 0.000616943359374999
38 -0.00192919921875001
39 0.000538574218750001
40 -0.000149902343750001
41 0.000896484375000001
42 0.000108398437500001
43 0.000700683593750004
44 -0.001659423828125
45 0.000394775390624999
46 -8.22753906250016e-05
47 0.001
48 0.00025
49 0.000754394531249998
50 -0.00156201171874999
51 0.000738281250000001
52 2.22167968749987e-05
53 0.00112207031249999
54 0.000431152343749999
55 0.000938476562500001
56 -0.000946533203124999
57 0.000600341796875
58 5.54199218749981e-05
59 0.001138671875
60 0.000567138671875002
61 0.005126220703125
62 0.000485595703125002
63 0.000892822265625

==> tables/01CodewordQuaternary64ErrDiffAvg.txt <==
-3.15000000000001 8.95652770996092e-05
66.15 8.95652770996092e-05

==> tables/convformer_train_ber_inner_001_ps_0012.csv <==
Epoch,BERInner
1,0.292402536310255
2,0.202918797023594
3,0.165064394883811
4,0.157423067763448
5,0.164105046577752
6,0.175902245249599
7,0.106143323294818
8,0.0960255382023752
9,0.0950956114567816
10,0.0879369352012873
11,0.0845952728576958
12,0.0900365694984794
13,0.0817276668548584
14,0.0843545699864626
15,0.0768881023861468
16,0.0750221704505384
17,0.0733606687001884
18,0.095830649100244
19,0.0699962118174881
20,0.0587516679614782
21,0.0559418336302042
22,0.0544167768023908
23,0.0524850764404982
24,0.0515859912056476
25,0.0506825213972479
26,0.0496958943456411
27,0.0487878657784313
28,0.0483425582293421
29,0.0476368920970708
30,0.0471010532975197
31,0.0463734644372016
32,0.0459746432676911
33,0.0454704181663692
34,0.0444287348724902
35,0.0438689303677529
36,0.0431023538298905
37,0.0427923200652003
38,0.0419042462389916
39,0.0414827797841281
40,0.0410904856491834
41,0.0404313309397548
42,0.0398731706198305
43,0.0386776288226247
44,0.0367643387708813
45,0.0352146935835481
46,0.0343231318937615
47,0.0336358760111034
48,0.0329784402623773
49,0.0327008921699598
50,0.0321931544132531
51,0.0316838222788647
52,0.0314945135591552
53,0.03134655947797
54,0.03088289167732
55,0.0307438560156152
56,0.0305032778577879
57,0.0301303405826911
58,0.0299508224474266
59,0.0298601666092873
60,0.0293805299280211
61,0.0292351666092873
62,0.0291856658738106
63,0.0288142980821431
64,0.0288681086618453
65,0.0286748390132561
66,0.0285331627260894
67,0.0282349374145269
68,0.0278918451117352
69,0.027851537046954
70,0.0276856957888231
71,0.0276054781489074
72,0.0274304940504953
73,0.0273771319538355
74,0.0273469382012263
75,0.0269854855397716
76,0.0269504339294508
77,0.0267595059797168
78,0.0266596574243158
79,0.0264987737918273
80,0.0264853958738968
81,0.0262238663993776
82,0.0260321164084598
83,0.0259579026186839
84,0.0258742222376168
85,0.0254890530230477
86,0.0250777757307515
87,0.0247541399113834
88,0.0247384700737894
89,0.0245605464093387
90,0.0243481689365581
91,0.0241184774646536
92,0.0239907520776615
93,0.0239143709233031
94,0.0237034384021536
95,0.0237430490134284
96,0.0234880216931924
97,0.0233504808135331
98,0.0232632628409192
99,0.0232119434839115
100,0.0231904192455113
101,0.0229522825591266
102,0.0229440116323531
103,0.0227840497298166
104,0.0227581907203421
105,0.0226899558771402
106,0.0226273263664916
107,0.0225574722187594
108,0.0223435751674697
109,0.0224646240565926
110,0.0222676673810929
111,0.0223243677988648
112,0.0221982616977766
113,0.0220931316912174
114,0.0220974913612008
115,0.0220078817941248
116,0.0219662782130763
117,0.0218255237210542
118,0.0218584827054292
119,0.0215790412947536
120,0.0217031295457855
121,0.0216355673829094
122,0.0215845220303163
123,0.0213916509458795
124,0.0214364931220189
125,0.0213995232433081
126,0.0213817607518286
127,0.0216420445591211
128,0.0215167356515303
129,0.0214007937489077
130,0.0213730414398015
131,0.0212186350114644
132,0.0212110616127029
133,0.0212112110899761
134,0.0211316162860021
135,0.0211215766333044
136,0.0209192139515653
137,0.0210089480271563
138,0.0209344602655619
139,0.0208201376721263
140,0.0208023503189906
141,0.0207705871248618
142,0.020623504887335
143,0.0207546183140948
144,0.020642438204959
145,0.0204319540644065
146,0.0205490668676794
147,0.0205212148884311
148,0.0203472522879019
149,0.0204369863821194
150,0.0203427431546152
151,0.0203969772160053
152,0.0202434178022668
153,0.0201510927407071
154,0.0202934914687648
155,0.0202321822755039
156,0.020216313120909
157,0.0202329545421526
158,0.0201669619092718
159,0.0200765550881624
160,0.0199785749614239
161,0.0200353750539944
162,0.0199328858265653
163,0.0198375713359565
164,0.0199806925281882
165,0.0198104916885495
166,0.0198091962421313
167,0.0198398633021861
168,0.0196667974628508
169,0.0196167486486956
170,0.0197733723325655
171,0.0196251440653577
172,0.019718988770619
173,0.01954400469549
174,0.019619787898846
175,0.019544502934441
176,0.0194569610990584
177,0.0195711840083823
178,0.0195073337759823
179,0.0195187187101692
180,0.0194879022007808
181,0.0194105245312676
182,0.0193992641987279
183,0.0193390013277531
184,0.0192646879050881
185,0.0194223080342636
186,0.0193829216994345
187,0.0192462029773742
188,0.0192054215306416
189,0.0191317807603627
190,0.0190148922079243
191,0.0190791659522802
192,0.0191418702621013
193,0.019027722068131
194,0.0190756533155218
195,0.0190134722157381
196,0.0189920226950198
197,0.0190504420269281
198,0.0189597114385106
199,0.0189492482808419
200,0.0188148961705156
201,0.0187415793049149
202,0.0186845300672576
203,0.0187147985235788
204,0.0187922757538036
205,0.0186775545915589
206,0.0187385648558848
207,0.0186389903933741
208,0.0186706289905123
209,0.0186783268954605
210,0.0186244166898541
211,0.0185837349039502
212,0.0185641039558686
213,0.0185874219192192
214,0.0185970629798248
215,0.0185524948453531
216,0.0184410620620474
217,0.0184566073562019
218,0.0184277090593241
219,0.018497164612636
220,0.0183849844685756
221,0.0183821195550263
222,0.0184243210218847
223,0.0183390212501399
224,0.0182829187600873
225,0.0183010549284518
226,0.0182688931329176
227,0.0181555171986111
228,0.0182383257057518
229,0.0181509582465515
230,0.0182065375940874
231,0.0182038470846601
232,0.0182211112813093
233,0.0181951526552439
234,0.0181580333434977
235,0.0180970978597179
236,0.0181008596345782
237,0.0181227076775394
238,0.0181788849225268
239,0.0180553198466077
240,0.0180254251463339
241,0.0180769188515842
242,0.0179201955581084
243,0.018014887238387
244,0.0180401233979501
245,0.0180837448476814
246,0.0180407212884165
247,0.0178232119278982
248,0.0179307583509944
249,0.0179230355750769
250,0.0179742552549578
251,0.0178199235349894
252,0.0179042018414475
253,0.0177877367823385
254,0.0178311340627261
255,0.0177654900681227
256,0.0178129480825737
257,0.0178013638337143
258,0.017856569502037
259,0.0177246339665726
260,0.0178520354535431
261,0.0177929185819812
262,0.0176423983904533
263,0.0177373890485615
264,0.0176917995302938
265,0.0176356720505282
266,0.0176745850546286
267,0.0176829556166194
268,0.0176039337576367
269,0.0176248352066614
270,0.0176094144070521
271,0.0176188064040616
272,0.0175120074371807
273,0.0176042825914919
274,0.0174639017204754
275,0.0176432454236783
276,0.0175307912542485
277,0.0174797210120596
278,0.0174918283661827
279,0.0176044320734218
280,0.0176028624922037
281,0.0174285511369817
282,0.0174936968530528
283,0.0175202035182156
284,0.0174151731934398
285,0.0173620602325536
286,0.0173097443231381
287,0.0175311151379719
288,0.0173066801321693
289,0.0174076496670023
290,0.0172522467025556
291,0.0172991815186106
292,0.0173803457827307
293,0.017415746152401
294,0.0173441482614726
295,0.0172996299201623
296,0.017269187066704
297,0.0173714770306833
298,0.0172401891648769
299,0.0172238965122961
300,0.0172560832020827
301,0.0170938044413924
302,0.0172215547878295
303,0.0173089222563431
304,0.0171016269503161
305,0.017177509854082
306,0.0171855066693388
307,0.0171924322634004
308,0.017124247290194
309,0.017133988016285
310,0.0171557115670294
311,0.0170000096014701
312,0.0171432304708287
313,0.0171173963905312
314,0.0171357318852097
315,0.017030875987839
316,0.0169937566388398
317,0.0170290573616512
318,0.0170642833434977
319,0.0171187167242169
320,0.0169696664228104
321,0.0170231780968606
322,0.0170102236606181
323,0.0169348888099194
324,0.0168453789153136
325,0.0168969224719331
326,0.016923852597829
327,0.0169693674705923
328,0.0170348121155985
329,0.0168718856130727
330,0.0168764196592383
331,0.0168559666816145
332,0.0167944581783377
333,0.0168162564281374
334,0.0168324494315311
335,0.0168439090903848
336,0.0167293622903526
337,0.0167166321352124
338,0.0167581111355685
339,0.0167210664716549
340,0.016674879079219
341,0.0165983484964818
342,0.0166850183717906
343,0.0167034534760751
344,0.0166453330568038
345,0.0166383576253429
346,0.0166884562838823
347,0.0167768202722073
348,0.0165873123006895
349,0.0167003145324998
350,0.0166460306523368
351,0.0165983235137537
352,0.0166456818790175
353,0.0166802102490328
354,0.0166046512569301
355,0.0166074414574541
356,0.0165619764570147
357,0.0166572660533711
358,0.0165498690982349
359,0.0165565705508925
360,0.0165960316336714
361,0.0165726140514016
362,0.016565065626055
363,0.0164638469181955
364,0.0164305890072137
365,0.0163946654158644
366,0.0164738865965046
367,0.0163872166466899
368,0.0165006673336029
369,0.0163911278592423
370,0.0164553767349571
371,0.0164864672557451
372,0.0164236882585101
373,0.0164261795673519
374,0.0163099386496469
375,0.0162732178764418
376,0.0163546812045388
377,0.0163279752060771
378,0.016377351412084
379,0.0164409026550129
380,0.0163440187391825
381,0.0163459618762136
382,0.0163669131393544
383,0.0162835316732526
384,0.0162709509301931
385,0.0163448159373365
386,0.0163071485050023
387,0.0162849018326961
388,0.016360635200981
389,0.016204011561349
390,0.0163144976343028
391,0.0161681129154749
392,0.0162012711423449
393,0.016247981779743
394,0.0162441452988423
395,0.0161893132771365
396,0.0161566781718284
397,0.0160765602020547
398,0.0160589471692219
399,0.0161994276521727
400,0.0161654721829109
401,0.0161248651752248
402,0.0160436759283766
403,0.0161532153794542
404,0.0161819890397601
405,0.016133434982039
406,0.01604390012566
407,0.0161003763205372
408,0.0161253634141758
409,0.0159841105504893
410,0.0160736703220755
411,0.0159806726686656
412,0.0160287285735831
413,0.0161178647726774
414,0.0161548097152263
415,0.0161023194761947
416,0.0159694372676313
417,0.0160103930905461
418,0.0159550130437128
419,0.0160078022209927
420,0.0159822421893477
421,0.0159187157871202
422,0.0158814719296061
423,0.016045544357039
424,0.0158864294248633
425,0.0159898404381238
426,0.0159696364984848
427,0.0159154522418976
428,0.0159724267036654
429,0.0160616625961848
430,0.0159082028013654
431,0.0159204596444033
432,0.0160053109610453
433,0.015788399502635
434,0.0159722523787059
435,0.0159767365362495
436,0.0158455233788118
437,0.0158886466640979
438,0.0158807992283255
439,0.0158713574544527
440,0.0158125893515535
441,0.0158629371388815
442,0.0157728044129908
443,0.0157984391273931
444,0.0157714840676636
445,0.0157902430393733
446,0.0158304514852352
447,0.015768145811744
448,0.0157911398797296
449,0.0158153297402896
450,0.0158668732782826
451,0.0158216075901873
452,0.0157723808800802
453,0.0158106711436994
454,0.0156414916343056
455,0.0158125395025127
456,0.0157663520937786
457,0.0157314749015495
458,0.0156784116197377
459,0.015684066771064
460,0.0157382012321614
461,0.0156046213908121
462,0.0157464222819544
463,0.0157495861407369
464,0.0156877538166009
465,0.0156284375814721
466,0.0156751232384704
467,0.015679482894484
468,0.0156975194229744
469,0.0157772387750447
470,0.0156977436318994
471,0.0155576367932372
472,0.0156573109142482
473,0.0157707865466364
474,0.0157017544633709
475,0.0156695179478265
476,0.0156771162664518
477,0.0155609750677831
478,0.0155487182037905
479,0.0155792855913751
480,0.0156023294641636
481,0.0155739045306109
482,0.0155808052001521
483,0.0155937347281724
484,0.0155044739507139
485,0.0155634662555531
486,0.0155270195612684
487,0.015528315063566
488,0.0155377318803221
489,0.0154987440817058
490,0.0155621459241956
491,0.0154680770426057
492,0.0155798336886801
493,0.0155297101079486
494,0.0155134921800345
495,0.0154658100334927
496,0.0154886795417406
497,0.0155590568413027
498,0.0155446823779494
499,0.01540151134599
500,0.0155170048121363
501,0.0154551973752677
502,0.0155772676807828
503,0.0154776433575898
504,0.0154505138890818
505,0.0154835226712748
506,0.015490547940135
507,0.0153692000778392
508,0.0154888040409423
509,0.0154212419246323
510,0.0154761486197822
511,0.0154423177242279
512,0.0155150865367614
513,0.0154607029957697
514,0.0154112520650961
515,0.0154063443257473
516,0.0153398285037838
517,0.0154142415407114
518,0.0153761506220326
519,0.0154593328712508
520,0.0154119496257044
521,0.0152653407002799
522,0.0154659346095286
523,0.0152535073389299
524,0.015351063972339
525,0.0152564719226211
526,0.015395980803296
527,0.0152315346943215
528,0.015292594737839
529,0.0152570449071936
530,0.0153110298700631
531,0.0152458343468606
532,0.015312275448814
533,0.0152560234954581
534,0.0152661129855551
535,0.0152864663046785
536,0.0152355954097584
537,0.0153355435398407
538,0.0153309597074986
539,0.0151104359794408
540,0.0153032074077055
541,0.015270422808826
542,0.0152983494778164
543,0.0151776991924271
544,0.0152969793090597
545,0.0152387842047028
546,0.0152240112097934
547,0.0152009672881104
548,0.0151675349823199
549,0.0152330294367857
550,0.0151051545934752
551,0.0151823827205226
552,0.0152326059341431
553,0.0152427203091793
554,0.0150488527258858
555,0.0151333054271527
556,0.0151650188514031
557,0.0152443645172752
558,0.015217309766449
559,0.0151823577727191
560,0.0152168613066897
561,0.0150847513508052
562,0.0151348001882434
563,0.015194041673094
564,0.0150419022096321
565,0.0152376381773502
566,0.0151503205741756
567,0.0151559507288039
568,0.0151563493022695
569,0.0151419251295738
570,0.0151288212370127
571,0.015096933466848
572,0.0151220201631077
573,0.0151698518102057
574,0.0150541590363719
575,0.0151295187650248
576,0.0150769538013265
577,0.0150414039613679
578,0.0150888618733734
579,0.0150499239587225
580,0.01501494708471
581,0.0150562766217627
582,0.0150217979680747
583,0.015058394165244
584,0.0150369446654804
585,0.0150478562479839
586,0.0150149720208719
587,0.0150455642840825
588,0.0150699036219157
589,0.0150408309558406
590,0.0150422759051435
591,0.01503455306869
592,0.0149656207324006
593,0.0151639227196574
594,0.0150277021853253
595,0.0149905329965986
596,0.0150420516985469
597,0.0148490062076598
598,0.0149678627913818
599,0.0150081460434012
600,0.0150138011062518
601,0.0150027649500407
602,0.0150688822055236
603,0.0149398364778608
604,0.0149621828156523
605,0.014992102519609
606,0.0148590458440594
607,0.0150630029011518
608,0.0150766548817046
609,0.0149627807131037
610,0.0149286757293157
611,0.0149679624731652
612,0.0150124558224343
613,0.0149577733268961
614,0.0149633038369939
615,0.0149497764720581
616,0.0149335087207146
617,0.0148993041366339
618,0.0149522428633645
619,0.0149430003389716
620,0.0149543852428906
621,0.0149447691184469
622,0.0149490290903486
623,0.0148921045102179
624,0.0148308700532652
625,0.0149143511778675
626,0.0148891648510471
627,0.0148768581729382
628,0.0149337578332052
629,0.0149056069622748
630,0.0148323398409411
631,0.0148437247634865
632,0.0148026194470003
633,0.0148530918010511
634,0.0148400128330104
635,0.0149010978499427
636,0.0147808461170644
637,0.0148425538861193
638,0.0147992812748998
639,0.0147805721266195
640,0.0148425787966698
641,0.0147924053994939
642,0.0147783798049204
643,0.0147566562728025
644,0.0148297490086406
645,0.0148273573955521
646,0.0148331619682722
647,0.014832588986028
648,0.0148105416027829
649,0.0148581489827484
650,0.0148428279254586
651,0.0147447731019929
652,0.0147832127707079
653,0.0146953221620061
654,0.0148288272321224
655,0.0148215528437868
656,0.0147482109954581
657,0.0147505776607431
658,0.0146959947911091
659,0.0147320678154938
660,0.0147773085790686
661,0.0147852805280127
662,0.0147377228923142
663,0.0146851081168279
664,0.0147433282039128
665,0.0148351549473591
666,0.014792953489814
667,0.0148485079826787
668,0.0148091465211473
669,0.0147425309964456
670,0.0147929036896676
671,0.0147278327355161
672,0.0147093727160245
673,0.0147007281216793
674,0.0146801007306203
675,0.0147803976736031
676,0.0147061590012163
677,0.0147661976935342
678,0.0145968936546706
679,0.0146629610657692
680,0.0146211831201799
681,0.0146356571814977
682,0.0146498073753901
683,0.0147250923630781
684,0.014699158645235
685,0.014597566279117
686,0.0147198857041076
687,0.0145541690057144
688,0.0146813712874427
689,0.0146735737007111
690,0.0146488108742051
691,0.0146392445429228
692,0.0146458214055747
693,0.0146134603070095
694,0.0146682175761089
695,0.0146901404135861
696,0.0145909395790659
697,0.0146215817378834
698,0.014662413012702
699,0.0146541420929134
700,0.0146018760907464
701,0.0147188393748365
702,0.0146362052625045
703,0.014631447007414
704,0.0145724546699785
705,0.0146684915828519
706,0.0146447750972584
707,0.0146079297852702
708,0.0146147806965746
709,0.0145537455216981
710,0.0144943296699785
711,0.0146135350526311
712,0.0147022727038711
713,0.0145552153373137
714,0.0145709350146353
715,0.014668815440964
716,0.0146077304682694
717,0.0145611942769028
718,0.0145584290381521
719,0.0145843876595609
720,0.0145820209989324
721,0.0146291301539168
722,0.0146069582155906
723,0.014595473643858
724,0.0144971945602447
725,0.0146074066287838
726,0.0144858843949623
727,0.0145517276437022
728,0.0145241995342076
729,0.0145394707587548
730,0.0146114673349075
731,0.0145560872741044
732,0.0145546174654737
733,0.014566376041621
734,0.0145428837533109
735,0.0145314739178866
736,0.0144958742451854
737,0.0146537435310893
738,0.0145146829914302
739,0.0144894717703573
740,0.0145273384824395
741,0.0144701398094185
742,0.0144501850334927
743,0.0144872047542594
744,0.0144427113281563
745,0.0145272388262674
746,0.014460797724314
747,0.0144624419114552
748,0.0145205124933273
749,0.0145442539197393
750,0.0145253953081556
751,0.0145395953045227
752,0.0144954258040525
753,0.0144819482415915
754,0.0144672499690205
755,0.0145411897241138
756,0.0145459479559213
757,0.0144847134966403
758,0.0144667268451303
759,0.0144693674938753
760,0.0145053907367401
761,0.0144992373953573
762,0.0145264416281134
763,0.0144609720632434
764,0.0144046951946802
765,0.0145131633547135
766,0.0144548934674822
767,0.0144698657654226
768,0.0144357608444989
769,0.0145318974531256
770,0.0144826208637096
771,0.0144608226092532
772,0.0145350612862967
773,0.0144430352235213
774,0.014362967023626
775,0.0144726808741689
776,0.0145097752963193
777,0.014415083618369
778,0.0143660811148584
779,0.0143895484786481
780,0.0142985687335022
781,0.0144313015020452
782,0.0143574614310637
783,0.0144400706817396
784,0.0143823488475755
785,0.0144336681929417
786,0.0143832456902601
787,0.0144145355117507
788,0.0143884523538873
789,0.014427041511517
790,0.0144219843298197
791,0.0144065635930747
792,0.0142631932557561
793,0.0144350383779965
794,0.014303077866789
795,0.0143663800437935
796,0.0143749997182749
797,0.0143869077926502
798,0.0144264934561215
799,0.0143932106345892
800,0.0143683979264461
801,0.0144170267763548
802,0.0144462489034049
803,0.0142649620422162
804,0.0143126690923236
805,0.0143035761429928
806,0.0143225842388347
807,0.0143682235386223
808,0.0144230057206005
809,0.0143680990044959
810,0.0144214113475755
811,0.0144008088833652
812,0.0144339920510538
813,0.0143728572665714
814,0.0143183491565287
815,0.0143136406620033
816,0.0143466993421316
817,0.0143369087949395
818,0.0143780140834861
819,0.0143577105994336
820,0.0143338943971321
821,0.0144123930763453
822,0.0143533758446574
823,0.0144245751900598
824,0.0142393023520708
825,0.0143043235084042
826,0.0143466744152829
827,0.0143611235474236
828,0.0143595291557722
829,0.0142751013417728
830,0.0143581838882528
831,0.0143175270222127
832,0.0142770694126375
833,0.0143208652362227
834,0.0143109750864096
835,0.0142326756916009
836,0.0143273424752988
837,0.0143488417589106
838,0.0141845700424165
839,0.0143500126269646
840,0.0143634403799661
841,0.0142508118599653
842,0.0142399500636384
843,0.014260527654551
844,0.0142933371546678
845,0.0142874827957712
846,0.0143104519112967
847,0.0141536787478253
848,0.0142765213618986
849,0.0142829238274135
850,0.0142007630318403
851,0.0142766209901311
852,0.0142310812952928
853,0.0142321774293669
854,0.0142612999072298
855,0.0142779413284734
856,0.014204450044781
857,0.0143109252629802
858,0.0141168085392565
859,0.0142841693898663
860,0.0143682235642336
861,0.014181057382375
862,0.0143172280443832
863,0.0143038252345286
864,0.014251858163625
865,0.0143185733142309
866,0.0142935613589361
867,0.0142906964477152
868,0.0142814290919341
869,0.0142220132355578
870,0.0142386795580387
871,0.0142371848202311
872,0.0141761496546678
873,0.0141415713611059
874,0.014273407345172
875,0.0143317768536508
876,0.0141892784577794
877,0.0142803578381427
878,0.0141493689222261
879,0.0141881573852152
880,0.0142296862066723
881,0.0142479469301179
882,0.014194161281921
883,0.0142940595978871
884,0.0141896521439776
885,0.0141930153104477
886,0.0142178528779186
887,0.0141205453779548
888,0.0141541770054027
889,0.0142866606614552
890,0.0141780430078506
891,0.0142568904464133
892,0.0141257520765066
893,0.0141609531571157
894,0.0141431906679645
895,0.0141454079025425
896,0.0140864404453896
897,0.0142383058858104
898,0.0142231591721065
899,0.0141738327941857
900,0.0142077135504223
901,0.0141942110704258
902,0.0142507370980456
903,0.0142025815905072
904,0.0141382082249038
905,0.0141920437244698
906,0.0141977486386895
907,0.0141880079219118
908,0.0141661099810153
909,0.0141295387153514
910,0.0141801854781806
911,0.0141574903437868
912,0.0142286149831489
913,0.0142403736175038
914,0.0141534545482136
915,0.0142361883213744
916,0.0141465787682682
917,0.0141407492593862
918,0.0141777440579608
919,0.0141381334909238
920,0.0141772458259948
921,0.0141460805153474
922,0.0141855914355256
923,0.0141160113387741
924,0.0141641917335801
925,0.0141919938847423
926,0.0141691742045805
927,0.01412049558945
928,0.0140741586731747
929,0.0141110288677737
930,0.0140694004157558
931,0.0141651384322904
932,0.0142251771059819
933,0.0141358913760632
934,0.0141090857400559
935,0.0140677063679323
936,0.0141475503426045
937,0.0140466305683367
938,0.0141001422167756
939,0.0140884832572192
940,0.0141336492775008
941,0.0141751033463515
942,0.0141136446874589
943,0.0142002149415202
944,0.0140835007699206
945,0.0140864902664907
946,0.0141251043463126
947,0.0140259533771314
948,0.0140617772866972
949,0.0141932395286858
950,0.0141015871032141
951,0.0141232110070996
952,0.0140730376332067
953,0.0141707686032169
954,0.0140949355252087
955,0.0140807106019929
956,0.0141910721431486
957,0.0141210934682749
958,0.0141820040624589
959,0.0140020375628956
960,0.0140767993940972
961,0.0141970012756065
962,0.0141204955615103
963,0.0140567449689843
964,0.0140632720035501
965,0.0140617025387473
966,0.0140006673522294
967,0.0140848211431876
968,0.0140269747748971
969,0.014011852981057
970,0.0140942878159694
971,0.0141070927656256
972,0.0141191752138548
973,0.0140263519552536
974,0.0140583642409183
975,0.0140523604233749
976,0.0140127747203223
977,0.0140366905834526
978,0.0140977506060153
979,0.0139966066554189
980,0.0141271471534856
981,0.0139781217230484
982,0.0140763011341915
983,0.0140963555453345
984,0.0140439151250757
985,0.0140041550761089
986,0.0139609820349142
987,0.0141131464368664
988,0.013927499933634
989,0.0139546543150209
990,0.0140516877919436
991,0.014110032368917
992,0.0140735109662637
993,0.0140614035958424
994,0.0140408758097328
995,0.0141624478879385
996,0.0140282452851534
997,0.0139612311939709
998,0.0140789418201894
999,0.0141018860647455
1000,0.0139869406796061
1001,0.0140522607439198
1002,0.0139879122423008
1003,0.0140611793659627
1004,0.0140087389433756
1005,0.0139945139992051
1006,0.0139054774260148
1007,0.0140580902644433
1008,0.0140342740505002
1009,0.0139887841767631
1010,0.0139646690851077
1011,0.013993143835105
1012,0.0139738118788227
1013,0.014011354718823
1014,0.0140329288272187
1015,0.0140456589846872
1016,0.014059958641883
1017,0.0140361674199812
1018,0.013912851496134
1019,0.0140106571908109
1020,0.0140009912033565
1021,0.0140078171854839
1022,0.0139914249093272
1023,0.0139275746699423
1024,0.0140576667315327
1025,0.0139609820721671
1026,0.0139804634568281
1027,0.0139708473323844
1028,0.0139589890744537
1029,0.0140431926725432
1030,0.0139988487376831
1031,0.0139807125995867
1032,0.0140602077590302
1033,0.0140192519477569
1034,0.0140065217530355
1035,0.0139609571755864
1036,0.0139867164683528
1037,0.0140427691605873
1038,0.0139675090974197
1039,0.0140440147835761
1040,0.0139305890141986
1041,0.0139092640927993
1042,0.0139904034975916
1043,0.0140321316360496
1044,0.0140340996976011
1045,0.0139381125592627
1046,0.0140586133790202
1047,0.0140483993664384
1048,0.0139569213474169
1049,0.0139980515837669
1050,0.0138601121259853
1051,0.013969203105662
1052,0.0140071694692597
1053,0.01392104761675
1054,0.0139873143471777
1055,0.0139494476420805
1056,0.0139793424261734
1057,0.0140025108586997
1058,0.0139814848662354
1059,0.0140305123059079
1060,0.0139186560362577
1061,0.0139470560592599
1062,0.0140008915797807
1063,0.0140466555068269
1064,0.0139751820615493
1065,0.0139919979008846
1066,0.0139870154275559
1067,0.0139392086910084
1068,0.0140103084361181
1069,0.0139856701437384
1070,0.0139499209751375
1071,0.0140088884439319
1072,0.0139735876745544
1073,0.0139649680349976
1074,0.0138552541984245
1075,0.0140020624524914
1076,0.0139435434294865
1077,0.0139110328792594
1078,0.0139967810292728
1079,0.0139414756768383
1080,0.0139435434364714
1081,0.0139411767572165
1082,0.0138958861934952
1083,0.0139374399371445
1084,0.0139306388841942
1085,0.0139758298080415
1086,0.0139667617203668
1087,0.0138870672369376
1088,0.0139690038166009
1089,0.0138697531842627
1090,0.0139438423793763
1091,0.0138730416004546
1092,0.013852264767047
1093,0.013905826206319
1094,0.0139597115130164
1095,0.0138876651460305
1096,0.0139354219986126
1097,0.0138903805520386
1098,0.014049470552709
1099,0.0139793175272644
1100,0.0139773245225661
1101,0.0138957865326665
1102,0.0138700770377181
1103,0.0139549532951787
1104,0.0138979788450524
1105,0.0140104330028407
1106,0.0139009184855968
1107,0.0140109063358977
1108,0.0140372884576209
1109,0.0138632261683233
1110,0.0139138977811672
1111,0.0139117055013776
1112,0.0138944662013091
1113,0.0139800150645897
1114,0.0138129282253794
1115,0.0139812108571641
1116,0.014025928452611
1117,0.0138681338983588
1118,0.0138432963285595
1119,0.0139091893844306
1120,0.0139451627247036
1121,0.013865094545763
1122,0.013914819539059
1123,0.0139406785322353
1124,0.013925805890467
1125,0.0139367922209203
1126,0.0139121788507327
1127,0.0138951388117857
1128,0.0138410791242495
1129,0.0139553518593311
1130,0.0139605834730901
1131,0.013946258877404
1132,0.0139510171255097
1133,0.0139359700772911
1134,0.0137981800734997
1135,0.0138775257975794
1136,0.0139092392078601
1137,0.0140027848538011
1138,0.0138490261370316
1139,0.0139468567934819
1140,0.0138217969913967
1141,0.0138936440856196
1142,0.0138949644425884
1143,0.0140141200134531
1144,0.0138551296503283
1145,0.0138884374196641
1146,0.0139696515351534
1147,0.0139110578061081
1148,0.0138622296811081
1149,0.0139210476237349
1150,0.0139539318787865
1151,0.0139683810202405
1152,0.0138381394487806
1153,0.0139947133348323
1154,0.0138826826727018
1155,0.0138980535697192
1156,0.0138906296761706
1157,0.0139242114801891
1158,0.013889907267876
1159,0.0139253325480968
1160,0.0139348241291009
1161,0.0138995233923197
1162,0.0139275497524068
1163,0.0139039577846415
1164,0.0138853732007556
1165,0.0138834549789317
1166,0.0138781735557131
1167,0.0139022637391463
1168,0.0139149192068726
1169,0.0139207237539813
1170,0.0139189798920415
1171,0.0139368669735268
1172,0.0139374648081139
1173,0.0138513429812156
1174,0.0138634254806675
1175,0.0138614822900854
1176,0.0138734402181581
1177,0.0139670606632717
1178,0.0138799423119053
1179,0.0139512911834754
1180,0.0138893093564548
1181,0.0139181577926502
1182,0.0139038083096966
1183,0.0139503444894217
1184,0.0138820598623715
1185,0.0137925001117401
1186,0.0138570229918696
1187,0.0139551276620477
1188,0.0138992991717532
1189,0.013777727119159
1190,0.0139096627035178
1191,0.0138959609228186
1192,0.0137828590534627
1193,0.0138178359367885
1194,0.0138953132135794
1195,0.0139339771098457
1196,0.013905178476125
1197,0.0139067479385994
1198,0.0137890622089617
1199,0.0138423745590262
1200,0.0138853482808918


==> tables/convformer_train_ber_inner_001_ps_0012_unmasked.csv <==
Epoch,BERInner
1,0.300201534554362
2,0.234411790445447
3,0.227585768513381
4,0.226885782107711
5,0.226231659837067
6,0.225422059595585
7,0.225410276018083
8,0.225354821532965
9,0.225186065435409
10,0.225244136117399
11,0.225034025609493
12,0.225296676345169
13,0.224900246299803
14,0.224435582496226
15,0.224595568813384
16,0.224167824834585
17,0.223982103206217
18,0.223780662566423
19,0.223096097745001
20,0.223278878703713
21,0.22316492959857
22,0.223263084366918
23,0.223158128708601
24,0.222899638861418
25,0.223038873411715
26,0.222979308217764
27,0.222714789696038
28,0.223041937835515
29,0.22325107626617
30,0.222899638526142
31,0.222295266129076
32,0.2217231047526
33,0.216460330113769
34,0.214384761042893
35,0.21283444378525
36,0.210555291101336
37,0.210243438743055
38,0.207809182703495
39,0.205519168153405
40,0.202323367744684
41,0.198664646223187
42,0.196603800356388
43,0.196271321214736
44,0.195810642465949
45,0.195245233215392
46,0.194484186470509
47,0.193820522986352
48,0.193156809173524
49,0.19282261043787
50,0.192913714833558
51,0.192152020782232
52,0.192088793888688
53,0.192183111272752
54,0.191389006525278
55,0.191271769441664
56,0.191044419668615
57,0.190717047266662
58,0.190499637387693
59,0.190372459888458
60,0.190383844748139
61,0.190064120255411
62,0.189443256109953
63,0.183147765994072
64,0.177576377876103
65,0.175811614394188
66,0.174392659328878
67,0.173553189262748
68,0.172889450900257
69,0.171424980089068
70,0.169718836247921
71,0.168986339569092
72,0.167738830596209
73,0.167548849843442
74,0.167099854759872
75,0.166737779676914
76,0.166853571981192
77,0.166009044982493
78,0.166062058210373
79,0.165697964765131
80,0.165728382915258
81,0.165540145263076
82,0.16528656270355
83,0.166853572055697
84,0.165346078164876
85,0.164870228506625
86,0.165245432667434
87,0.165696669332683
88,0.164891876913607
89,0.164761859886348
90,0.164168747738004
91,0.163771520592272
92,0.162969967797399
93,0.161316911429167
94,0.161400765813887
95,0.160049895830452
96,0.159641408957541
97,0.158427830822766
98,0.15791715297848
99,0.157653282545507
100,0.158976425305009
101,0.159031605608761
102,0.157855495363474
103,0.157573189176619
104,0.157680187523365
105,0.157504281587899
106,0.157759632766247
107,0.157502612285316
108,0.157491227686405
109,0.157071355953813
110,0.15702628903091
111,0.156658035218716
112,0.156321494914591
113,0.156995945684612
114,0.156440326683223
115,0.156105455756187
116,0.155923396535218
117,0.155619092583656
118,0.155089158043265
119,0.154899649918079
120,0.155503748692572
121,0.154755133837461
122,0.15471766538918
123,0.154642878733575
124,0.154256763495505
125,0.153908364064991
126,0.154588619731367
127,0.153771895207465
128,0.153585301823914
129,0.153485577814281
130,0.153217396475375
131,0.153360293768346
132,0.153166550807655
133,0.152754699923098
134,0.153147443048656
135,0.153434557504952
136,0.151983041651547
137,0.151643462106585
138,0.151240828931332
139,0.150149545446038
140,0.150051465928555
141,0.149289149269462
142,0.14933137588203
143,0.148814071565866
144,0.147884319350123
145,0.14785198289901
146,0.147285078763962
147,0.147185130342841
148,0.147589008696377
149,0.147285925708711
150,0.146547150760889
151,0.146675773337483
152,0.145995791703463
153,0.145910965912044
154,0.145812511742115
155,0.145199196077883
156,0.145085670463741
157,0.145072864815593
158,0.144060504063964
159,0.14386910263449
160,0.144629077799618
161,0.143957242332399
162,0.143796658068895
163,0.143289094418287
164,0.143569108732045
165,0.143200406730175
166,0.1430162300542
167,0.143794515430927
168,0.14314470268786
169,0.143023653775454
170,0.142804873771966
171,0.142931004911661
172,0.142888828404248
173,0.142731980644166
174,0.142608390301466
175,0.142618804164231
176,0.142939525134861
177,0.143518735654652
178,0.14241190738976
179,0.142221078760922
180,0.142392052002251
181,0.141989394873381
182,0.142244396805763
183,0.142132241353393
184,0.142049009241164
185,0.142854449525475
186,0.142645136415958
187,0.14157869014889
188,0.142133512012661
189,0.142028357386589
190,0.142013559229672
191,0.141854194588959
192,0.141829432807863
193,0.141766578815877
194,0.141832621246576
195,0.141646376848221
196,0.141931523270905
197,0.143476808816195
198,0.14162393078208
199,0.141699390076101
200,0.141477371826768
201,0.141551685035229
202,0.141640372984111
203,0.141393118575215
204,0.141385270878673
205,0.141588879227638
206,0.141534994058311
207,0.141491472125053
208,0.141968692168593
209,0.141414219215512
210,0.140965274497867
211,0.142030898593366
212,0.141510181166232
213,0.141326228454709
214,0.141381708420813
215,0.14215132445097
216,0.141364693455398
217,0.141089287698269
218,0.141089288145304
219,0.14107234723866
220,0.142061241827905
221,0.141494984924793
222,0.141766503788531
223,0.141150472387671
224,0.140808899737895
225,0.14099992711097
226,0.141024117171764
227,0.141057225763798
228,0.140768342241645
229,0.14077454585582
230,0.140536060221493
231,0.141043473780155
232,0.141031366661191
233,0.141640248782933
234,0.140931892096996
235,0.140823000371456
236,0.140578859485686
237,0.140790763571858
238,0.140696071982384
239,0.140851425491273
240,0.140711368359625
241,0.140645225904882
242,0.141124688498676
243,0.140860218778253
244,0.140858923718333
245,0.140575520843267
246,0.140530105680227
247,0.140571111775935
248,0.140368549451232
249,0.140624673590064
250,0.140519369058311
251,0.140219175741076
252,0.140626641437411
253,0.140251063704491
254,0.140346801541746
255,0.140042297802866
256,0.140391369536519
257,0.140926859118044
258,0.140669017285109
259,0.140410576947033
260,0.140094340033829
261,0.140135071612895
262,0.140155748985708
263,0.140144862346351
264,0.140120547898114
265,0.139906451515853
266,0.140201014652848
267,0.140382699929178
268,0.14023290194571
269,0.140128245986998
270,0.139728602394462
271,0.140622232146561
272,0.140213819555938
273,0.140035248100758
274,0.139788566492498
275,0.14008928284049
276,0.140499264374375
277,0.139890034236014
278,0.139702145606279
279,0.140967392064631
280,0.139799751974642
281,0.139677930623293
282,0.139817364923656
283,0.139686750173569
284,0.139872122146189
285,0.139756130427122
286,0.139655410088599
287,0.140045412108302
288,0.139726858623326
289,0.139798282273114
290,0.139623273015022
291,0.139719409868121
292,0.139707825705409
293,0.139860114231706
294,0.139724317751825
295,0.139548960216343
296,0.139790907986462
297,0.139749304428697
298,0.139402799345553
299,0.139269817769527
300,0.139323005601764
301,0.139148420244455
302,0.139564778879285
303,0.139405091293156
304,0.138735174238682
305,0.139066209085286
306,0.139353248551488
307,0.139231701791286
308,0.139012497998774
309,0.138924731947482
310,0.139188304655254
311,0.138948299139738
312,0.138826503008604
313,0.139000390358269
314,0.13898823350668
315,0.13876282710582
316,0.138923013098538
317,0.138881857320666
318,0.138792697191238
319,0.138818256482482
320,0.139064614363015
321,0.138869725726545
322,0.138944860510528
323,0.138881484232843
324,0.138280001357198
325,0.138596138805151
326,0.138445892967284
327,0.138749399222434
328,0.138940003328025
329,0.138577902987599
330,0.138686545416713
331,0.138599576540291
332,0.13810200303793
333,0.13852954827249
334,0.13847603622824
335,0.138302074186504
336,0.138727127872407
337,0.138646237254143
338,0.138316498100758
339,0.138194602169096
340,0.138474466688931
341,0.138158927820623
342,0.138248736858368
343,0.138305137977004
344,0.138286304213107
345,0.138504735417664
346,0.138452619127929
347,0.138468736857176
348,0.138065930195153
349,0.137979210466146
350,0.137906815297902
351,0.13769037719816
352,0.137547803446651
353,0.137808137908578
354,0.137846028991044
355,0.137884668149054
356,0.137241457290947
357,0.137432011403143
358,0.137296713106334
359,0.137280345261097
360,0.137233459912241
361,0.137398454807699
362,0.137305830717087
363,0.136959599517286
364,0.137157627679408
365,0.136733196265996
366,0.136924348808825
367,0.136919839531183
368,0.137010495141149
369,0.136866303011775
370,0.137213281355798
371,0.136741691231728
372,0.13718236528337
373,0.136640248410404
374,0.136945947222412
375,0.136478094160557
376,0.136673581376672
377,0.136595107279718
378,0.136801904849708
379,0.136856935732067
380,0.136532901152968
381,0.136483874060214
382,0.136705792918801
383,0.136531058289111
384,0.136172619760036
385,0.136362451426685
386,0.136348151303828
387,0.136376676000655
388,0.136439131163061
389,0.136095342244953
390,0.136034455895424
391,0.136147059649229
392,0.136431209594011
393,0.136202464215457
394,0.136398524232209
395,0.136202439926565
396,0.135977032911032
397,0.135909819602966
398,0.135589223019779
399,0.135798511505127
400,0.135501282550395
401,0.135880921389908
402,0.136299099177122
403,0.13655552174896
404,0.136242498010397
405,0.13581931322813
406,0.135663188062608
407,0.135864728204906
408,0.135631200112402
409,0.135668469667435
410,0.135493759214878
411,0.135589920468628
412,0.135442713573575
413,0.135311924051493
414,0.135605615526438
415,0.135209634322673
416,0.135248373225331
417,0.135101240873337
418,0.13544547919184
419,0.135554819088429
420,0.135049099549651
421,0.134999324381351
422,0.13495672468096
423,0.13489979993552
424,0.13493689455092
425,0.135043594017625
426,0.134763081595302
427,0.134598386120051
428,0.135018108263612
429,0.134892152138054
430,0.134823568016291
431,0.134860886745155
432,0.135059312991798
433,0.134768960848451
434,0.134586826860905
435,0.134931787773967
436,0.13458406124264
437,0.134620782770216
438,0.134485707767308
439,0.134290469773114
440,0.134045307729393
441,0.134142166897655
442,0.133888808619231
443,0.134210850019008
444,0.134090872164816
445,0.133804804235697
446,0.13381185432896
447,0.133986664097756
448,0.133725109919906
449,0.134010878875852
450,0.13403242809698
451,0.133899645619094
452,0.133825705554336
453,0.134130383376032
454,0.134023260511458
455,0.133830090221018
456,0.133512732647359
457,0.133485802393407
458,0.133661608565599
459,0.133489514309913
460,0.134004551488906
461,0.13349285248667
462,0.133549303896725
463,0.133611036427319
464,0.133457427043468
465,0.133275442682207
466,0.133486873488873
467,0.13344138354063
468,0.133680242933333
469,0.133720675483346
470,0.133306259457022
471,0.13338139500469
472,0.133577803224325
473,0.133761681187898
474,0.133529648277909
475,0.133602416738868
476,0.133623916003853
477,0.13341574896127
478,0.133639959655702
479,0.133445792999119
480,0.134284615442157
481,0.133440735582262
482,0.133418812900782
483,0.133623990844935
484,0.133308551162481
485,0.133601046632975
486,0.13328530812636
487,0.133426062352955
488,0.133430023603141
489,0.133205788154155
490,0.133316747639328
491,0.133067748583853
492,0.133062641695142
493,0.133585550934076
494,0.133561162166297
495,0.133414652533829
496,0.133208428639919
497,0.133322028592229
498,0.13348739637062
499,0.133053548689932
500,0.13335491264239
501,0.133222803156823
502,0.133064958676696
503,0.133182420302182
504,0.133184861764312
505,0.133062541894615
506,0.133159650173038
507,0.133321554921567
508,0.132885166425258
509,0.13309657279402
510,0.133214108701795
511,0.133207008410245
512,0.133491482138634
513,0.133150333054364
514,0.132915310319513
515,0.132988751661032
516,0.132974950354546
517,0.133034640401602
518,0.132960102781653
519,0.132948119957
520,0.133165106326342
521,0.132688085027039
522,0.132350099962205
523,0.131961194109172
524,0.131999608445913
525,0.131861943043768
526,0.131980451159179
527,0.131717252507806
528,0.131999757885933
529,0.131468253917992
530,0.131515911333263
531,0.131521117966622
532,0.131835361625999
533,0.131135774366558
534,0.131380612645298
535,0.131418130341917
536,0.131464641802013
537,0.131067265570164
538,0.131475478541106
539,0.13109332356602
540,0.131248925942928
541,0.131336243450642
542,0.130814231205732
543,0.13097536386922
544,0.131221273262054
545,0.130934781618416
546,0.130931244418025
547,0.131056802365929
548,0.131203187163919
549,0.130765029601753
550,0.13079995661974
551,0.131004835236818
552,0.131200446262956
553,0.13126452093944
554,0.130786827560514
555,0.131118859108537
556,0.130837250053883
557,0.130788347776979
558,0.130923995003104
559,0.130668544098735
560,0.130770983211696
561,0.130608231443912
562,0.130813708063215
563,0.130992603115737
564,0.130903741139919
565,0.130735283605754
566,0.130658055916429
567,0.13067569391802
568,0.130786080472171
569,0.130637926459312
570,0.130793279781938
571,0.130520291198045
572,0.130704766493291
573,0.130849282760173
574,0.130537305697799
575,0.130249867867678
576,0.130391768384725
577,0.130241074059159
578,0.13069604722783
579,0.130432873461396
580,0.130375301335007
581,0.130311276316643
582,0.130314415488392
583,0.130113522503525
584,0.129983081649989
585,0.130183351840824
586,0.129888788778335
587,0.129880019482225
588,0.130312821231782
589,0.129984277449548
590,0.130006773192436
591,0.12993096543476
592,0.129727431405336
593,0.130156023371965
594,0.129873866233975
595,0.129991128165275
596,0.129958742596209
597,0.129540564864874
598,0.129814126752317
599,0.129968881774694
600,0.12983159031719
601,0.129520958494395
602,0.129973042514175
603,0.129739912748337
604,0.129701099414378
605,0.129473151881248
606,0.129705135412514
607,0.129516175277531
608,0.129911159854382
609,0.129571231584996
610,0.129414109326899
611,0.129448762983084
612,0.129676485937089
613,0.12974688809365
614,0.129218573216349
615,0.129478731863201
616,0.129321734532714
617,0.129316976442933
618,0.129594101402909
619,0.129340269509703
620,0.129407333675772
621,0.129612710457295
622,0.12948080053553
623,0.129437228124589
624,0.129422480259091
625,0.129478009995073
626,0.129641085825861
627,0.129283071160316
628,0.129530425295234
629,0.129320090655237
630,0.129639890026301
631,0.129385834150016
632,0.129397144485265
633,0.129173033181578
634,0.129599930197001
635,0.129745443277061
636,0.129432694464922
637,0.129338152073324
638,0.129215110056102
639,0.129123881086707
640,0.129287854284048
641,0.12948775023222
642,0.129094211086631
643,0.129645196069032
644,0.12959721500054
645,0.128915215712041
646,0.129118550252169
647,0.129086487982422
648,0.129039079733193
649,0.129189325645566
650,0.129200162757188
651,0.12903402229771
652,0.129149416200817
653,0.128956171628088
654,0.128958837278187
655,0.129058436322957
656,0.128865117114037
657,0.129150388445705
658,0.128712753206491
659,0.128621474802494
660,0.129005373287946
661,0.129108859170228
662,0.128700048457831
663,0.129115112237632
664,0.128907343428582
665,0.129064116906375
666,0.128971841651946
667,0.129111798629165
668,0.128811331279576
669,0.128911279309541
670,0.128902087472379
671,0.12886798158288
672,0.128909784816205
673,0.128868255969137
674,0.128775183334947
675,0.128761058803648
676,0.128860483393073
677,0.128889281842858
678,0.128606153707951
679,0.128907293546945
680,0.128965663127601
681,0.128463381566107
682,0.129026275128126
683,0.128430048376322
684,0.128855700325221
685,0.128715120088309
686,0.128961403090507
687,0.128864170704037
688,0.128288172744215
689,0.128608345817775
690,0.128804779537022
691,0.128373671602458
692,0.128625261448324
693,0.12842396967113
694,0.128637618608773
695,0.128455035574734
696,0.12874053074047
697,0.128487994633615
698,0.128607075251639
699,0.128561959322542
700,0.128662405628711
701,0.128692823853344
702,0.128597359675914
703,0.128320085629821
704,0.128516569435596
705,0.128621126189828
706,0.128753011710942
707,0.128612406663597
708,0.128721797075123
709,0.128448757249862
710,0.128610189277679
711,0.128538466654718
712,0.128662829324603
713,0.128681861851364
714,0.128388669546694
715,0.128668409623206
716,0.128417891357094
717,0.128632909320295
718,0.128579597063363
719,0.128520181123167
720,0.128418614156544
721,0.128787390757352
722,0.128247217088938
723,0.128355511054397
724,0.128139346484095
725,0.128394324164838
726,0.128556154351681
727,0.128336776979268
728,0.128520330451429
729,0.128392854277045
730,0.128345271907747
731,0.128339467458427
732,0.1284438001737
733,0.128555257804692
734,0.128591828700155
735,0.128359546326101
736,0.128378081843257
737,0.128412660248578
738,0.128382964339107
739,0.128318566251546
740,0.128356083966792
741,0.128586921524256
742,0.128195698186755
743,0.128517117034644
744,0.12822153262794
745,0.128544445633888
746,0.128487571086735
747,0.128379925265908
748,0.128299408517778
749,0.12851626990363
750,0.128470655605197
751,0.128478154167533
752,0.128114908058196
753,0.128152749873698
754,0.12816921658814
755,0.127992961965501
756,0.128645440321416
757,0.128438917435706
758,0.128181124776602
759,0.128317295759916
760,0.128255413174629
761,0.128368764463812
762,0.128129481319338
763,0.128024426158518
764,0.128221981003881
765,0.128186431210488
766,0.128062068782747
767,0.128258975800127
768,0.128269962090999
769,0.128410891015083
770,0.128102102708071
771,0.128330847471952
772,0.128174747060984
773,0.127933446727693
774,0.128287052027881
775,0.12776895031333
776,0.128332815989852
777,0.127867354080081
778,0.128240366335958
779,0.128147418480366
780,0.127914014644921
781,0.127838132213801
782,0.128144179843366
783,0.128032747022808
784,0.128107608836144
785,0.12823341589421
786,0.128197566755116
787,0.128186331745237
788,0.128221507649869
789,0.128095675893128
790,0.127870642524213
791,0.127965085115284
792,0.127865162026137
793,0.127965434063226
794,0.127861973494291
795,0.127908110693097
796,0.128073952179402
797,0.128148115668446
798,0.128509967196733
799,0.12811899356544
800,0.128058830350637
801,0.127998019438237
802,0.127920093480498
803,0.127793588787317
804,0.128106063976884
805,0.127949291039258
806,0.12788808202371
807,0.127959928754717
808,0.128196919094771
809,0.127684398274869
810,0.127727894932032
811,0.12800666378811
812,0.128023529499769
813,0.127600045446306
814,0.128058157730848
815,0.127983096595854
816,0.127878265492618
817,0.127733749691397
818,0.128073603305966
819,0.127713396288455
820,0.127358570154756
821,0.12776102848351
822,0.127580962162465
823,0.127641274947673
824,0.127556498348713
825,0.127480541169643
826,0.127612476162612
827,0.12745585238561
828,0.126988971009851
829,0.126682774331421
830,0.12672661986202
831,0.12695065593347
832,0.126378545388579
833,0.126618499979377
834,0.126705344673246
835,0.126560603938997
836,0.126717302538455
837,0.126479364931583
838,0.126633621826768
839,0.126656940113753
840,0.12661533664912
841,0.12651917481795
842,0.126258044056594
843,0.126298427283764
844,0.126489504296333
845,0.126354280374944
846,0.12650051549077
847,0.126368106640875
848,0.126739972997457
849,0.126572263110429
850,0.126338161863387
851,0.12679771931842
852,0.126494163013995
853,0.12653364893049
854,0.126231188625097
855,0.126428768001497
856,0.126262030322105
857,0.126382007487118
858,0.126593463178724
859,0.126465115007013
860,0.126496455073357
861,0.126262154523283
862,0.12659921804443
863,0.126410333029926
864,0.126395410634577
865,0.126576099600643
866,0.126479115895927
867,0.126385420449078
868,0.126721961013973
869,0.126260086745024
870,0.126338560748845
871,0.126502035036683
872,0.126449893563986
873,0.126140931360424
874,0.126356672104448
875,0.126217884980142
876,0.126438757963479
877,0.126207546778023
878,0.126358540281653
879,0.126488457918167
880,0.126230216901749
881,0.126369103249162
882,0.126337065920234
883,0.126320424191654
884,0.12614700993523
885,0.12611310435459
886,0.126243818867952
887,0.126410507373512
888,0.126276055481285
889,0.125972225200385
890,0.12622291771695
891,0.126490376163274
892,0.126145839039236
893,0.126163676436991
894,0.126139386538416
895,0.126447900813073
896,0.125763758700341
897,0.126200272589922
898,0.126290554981679
899,0.126322990693152
900,0.126296907290816
901,0.126387413460761
902,0.126406048201025
903,0.126295262798667
904,0.126147209182382
905,0.126374982390553
906,0.126431483346969
907,0.126333652660251
908,0.126418005898595
909,0.126087095756084
910,0.126388933323324
911,0.126463420987129
912,0.126326827183366
913,0.126143472399563
914,0.12583777345717
915,0.126524481084198
916,0.12592895232141
917,0.126086522694677
918,0.12623886147514
919,0.126134404167533
920,0.12608667222783
921,0.126149800159037
922,0.126306971777231
923,0.125938668400049
924,0.126128848716617
925,0.126098107360303
926,0.126055532097816
927,0.126306847445667
928,0.125829527378082
929,0.126056727841496
930,0.125899157747626
931,0.126228348705918
932,0.126042926385999
933,0.1260180638358
934,0.126061934288591
935,0.125657657366246
936,0.125802721809596
937,0.12531341932714
938,0.125872476417571
939,0.125672978889197
940,0.125595625713468
941,0.125586981046945
942,0.125253131687641
943,0.125659625399858
944,0.12539934206754
945,0.1254360874556
946,0.12511220285669
947,0.125079592484981
948,0.125222165361047
949,0.125173661448061
950,0.125114519633353
951,0.125046483650804
952,0.125388953629881
953,0.125154578313231
954,0.125266683734953
955,0.125100867636502
956,0.125077623911202
957,0.125284645464271
958,0.125230859573931
959,0.12508387722075
960,0.125130214057863
961,0.125139904953539
962,0.124685803372413
963,0.124699006918818
964,0.125041675828397
965,0.124642904400825
966,0.124526414293796
967,0.124646765738726
968,0.12435701077804
969,0.124495124462992
970,0.124319766573608
971,0.124592008460313
972,0.124270839150995
973,0.123986963238567
974,0.124065661448985
975,0.124218672737479
976,0.124188952259719
977,0.124184144381434
978,0.12428855182603
979,0.124183297324926
980,0.124212320093065
981,0.124482170064002
982,0.12431034995243
983,0.123850169666111
984,0.124112795535475
985,0.123801267072558
986,0.124080957397819
987,0.123601843807846
988,0.123849796261638
989,0.123761805780232
990,0.123663227949291
991,0.123686421401799
992,0.123886691238731
993,0.123891225401312
994,0.123997177220881
995,0.123949171472341
996,0.123721572495997
997,0.123640657514334
998,0.12404575644061
999,0.123606428056955
1000,0.123981856163591
1001,0.123938210401684
1002,0.123856597300619
1003,0.123794665187597
1004,0.123823040481657
1005,0.123934522848576
1006,0.123761033415794
1007,0.124074729401618
1008,0.124048421885818
1009,0.12374175157398
1010,0.123855027835816
1011,0.12391773218289
1012,0.123773489668965
1013,0.124089552164078
1014,0.123865665402263
1015,0.123753510024399
1016,0.123433088064194
1017,0.123610438834876
1018,0.123865366261452
1019,0.123857767991722
1020,0.12371825909242
1021,0.123977521657944
1022,0.123411389291286
1023,0.123829492647201
1024,0.123837539236993
1025,0.123616517651826
1026,0.123536498975009
1027,0.12390701983124
1028,0.123589587062597
1029,0.123820549231023
1030,0.123610911928117
1031,0.123707223013043
1032,0.123923187572509
1033,0.123784251827747
1034,0.123859536927193
1035,0.123964243419468
1036,0.123977048024535
1037,0.123766090963036
1038,0.123487944677472
1039,0.123603114355356
1040,0.123625759743154
1041,0.12361073769629
1042,0.123483684770763
1043,0.123995782211423
1044,0.123638240881264
1045,0.123308227770031
1046,0.123497610818595
1047,0.123475613426417
1048,0.123577131088823
1049,0.1234502030164
1050,0.123456031884998
1051,0.123457975257188
1052,0.123380597736686
1053,0.123283639140427
1054,0.123546214848757
1055,0.123347065728158
1056,0.12334372734651
1057,0.123529797252268
1058,0.123407827056944
1059,0.123517764955759
1060,0.123504511509091
1061,0.123301177304238
1062,0.123358650021255
1063,0.123452818393707
1064,0.12361011473462
1065,0.123302497696131
1066,0.123594195935875
1067,0.123229604028165
1068,0.12337561532855
1069,0.123577230479568
1070,0.123174597844481
1071,0.123476933930069
1072,0.123372999504209
1073,0.123372999541461
1074,0.123236579932272
1075,0.123384334743023
1076,0.123617439176887
1077,0.123275592569262
1078,0.123274596016854
1079,0.123056513536721
1080,0.123202424682677
1081,0.123090045619756
1082,0.123122531231493
1083,0.122868151534349
1084,0.123514526281506
1085,0.123292308542877
1086,0.123530644625425
1087,0.123373622000217
1088,0.123122655600309
1089,0.123186779879034
1090,0.123329975903034
1091,0.123455409463495
1092,0.123141091056168
1093,0.123284859787673
1094,0.123156661130488
1095,0.123047644849867
1096,0.123246494866908
1097,0.12346948472783
1098,0.123478129394352
1099,0.12353475516662
1100,0.12312330359593
1101,0.123101006988436
1102,0.123083991911262
1103,0.123283091150224
1104,0.123195399548858
1105,0.123224696591496
1106,0.12332985162735
1107,0.123252374026924
1108,0.123465648330748
1109,0.123318317290395
1110,0.123307430371642
1111,0.123265602327883
1112,0.122818526402116
1113,0.123230600971729
1114,0.122727073282003
1115,0.123271282594651
1116,0.123197143636644
1117,0.123017351273447
1118,0.123016629107296
1119,0.123434208966792
1120,0.123120089583099
1121,0.123289293907583
1122,0.123291561082006
1123,0.123252897448838
1124,0.123113189097494
1125,0.123312612120062
1126,0.123343951702118
1127,0.123307156469673
1128,0.122927418090403
1129,0.123403467293829
1130,0.123279977124184
1131,0.122986708879471
1132,0.123287799619138
1133,0.123425016645342
1134,0.123112591207027
1135,0.123282318599522
1136,0.123163312580436
1137,0.123432141505182
1138,0.123167398180813
1139,0.123357503786683
1140,0.123013639282435
1141,0.123013714049011
1142,0.122999215275049
1143,0.123250430952758
1144,0.123103024847805
1145,0.123579920958728
1146,0.123103797007352
1147,0.123477880395949
1148,0.123455085735768
1149,0.12343565357849
1150,0.123311764933169
1151,0.12324248380959
1152,0.123023903183639
1153,0.123309672288597
1154,0.123172131497413
1155,0.123036733493209
1156,0.123417418468744
1157,0.123110274113715
1158,0.123106885980815
1159,0.123079980816692
1160,0.123219838701189
1161,0.123155664447695
1162,0.122959181275219
1163,0.123058207668364
1164,0.123350403960794
1165,0.123260644916445
1166,0.123484606649727
1167,0.12300357490778
1168,0.123132296912372
1169,0.123183217607439
1170,0.123145525250584
1171,0.123240665346384
1172,0.123301476258785
1173,0.123033519685268
1174,0.123038875572383
1175,0.122903801128268
1176,0.122993933837861
1177,0.123238423150033
1178,0.122992812748998
1179,0.123289767690003
1180,0.123067574705929
1181,0.123322751242667
1182,0.122939425632358
1183,0.123189395908266
1184,0.123186182100326
1185,0.122987855225801
1186,0.123084365427494
1187,0.123087205551565
1188,0.123125844430178
1189,0.123140418231487
1190,0.122992812972516
1191,0.123030081596225
1192,0.123015109207481
1193,0.123041914831847
1194,0.122932076640427
1195,0.123192509785295
1196,0.123303120452911
1197,0.123081824462861
1198,0.122958907224238
1199,0.123214108850807
1200,0.123124549333006


==> tables/convformer_train_ber_inner_003_ps_0012.csv <==
Epoch,BERInner
1,0.376122765317559
2,0.325885052829981
3,0.311708429679275
4,0.300212346017361
5,0.281936054229736
6,0.271148402392864
7,0.266241249889135
8,0.258245070911944
9,0.25352057736367
10,0.249930813610554
11,0.245933832675219
12,0.233382787927985
13,0.214460494294763
14,0.208469607755542
15,0.205370690859854
16,0.203415598198771
17,0.202612375207245
18,0.199920700155199
19,0.198864119052887
20,0.197271077260375
21,0.195717271156609
22,0.194157935120165
23,0.192265048101544
24,0.190055251680315
25,0.188478875458241
26,0.184093088954687
27,0.17541221998632
28,0.168758367039263
29,0.164596093595028
30,0.161471392177045
31,0.159357085116208
32,0.156485293731093
33,0.152290086261928
34,0.146084579229355
35,0.14278509337455
36,0.140205498710275
37,0.137977590784431
38,0.136220326237381
39,0.13416124984622
40,0.132720869425684
41,0.131335297040641
42,0.129853886608034
43,0.128409969266504
44,0.126574853472412
45,0.124655385259539
46,0.121961318794638
47,0.119920377992094
48,0.117701587919146
49,0.115923471990973
50,0.113977845534682
51,0.112788631692529
52,0.111966351233423
53,0.118012269176543
54,0.110652949232608
55,0.109503370914608
56,0.108353568147868
57,0.107551391962916
58,0.108777700290084
59,0.105809847209603
60,0.105009738709778
61,0.104496669471264
62,0.103672221973538
63,0.103668036311865
64,0.102748523224145
65,0.102368685137481
66,0.10202484542504
67,0.101908305734396
68,0.101213650833815
69,0.100685036648065
70,0.100338680744171
71,0.100220820680261
72,0.0999789969436824
73,0.0993563886545599
74,0.0990107550285757
75,0.0986903579346836
76,0.106031093467027
77,0.0986964366026223
78,0.0979546725004911
79,0.0979297601990402
80,0.0975600367598236
81,0.0973582222685218
82,0.0969239508360624
83,0.0964906011335552
84,0.0959479114040732
85,0.0958135342784226
86,0.0956337672099471
87,0.0951181071810424
88,0.0947507502697408
89,0.09437918337062
90,0.09406877592206
91,0.0939009666629136
92,0.0936061295494437
93,0.0935364999063313
94,0.0929429886117578
95,0.0928069178014994
96,0.0927960558049381
97,0.0924477819539607
98,0.0922956174053252
99,0.0919162280112505
100,0.0918374801427126
101,0.0915797623060644
102,0.0914577918499708
103,0.0915838977694511
104,0.0909951452538371
105,0.0906602490693331
106,0.0947839834168553
107,0.0908308484964073
108,0.0906326960399747
109,0.0904253009706736
110,0.090301935300231
111,0.0900441925600171
112,0.0897759865783155
113,0.0897168946452439
114,0.0894680456258357
115,0.0894761919602752
116,0.0892387528531253
117,0.0892796837352216
118,0.0890091858617961
119,0.088849149029702
120,0.0885579989850521
121,0.0884188888780773
122,0.0883288557641208
123,0.0882694896683097
124,0.0880483678355813
125,0.0877361172996461
126,0.0876163883320987
127,0.0875121304579079
128,0.0873057323880494
129,0.0871625609695911
130,0.0871865266002715
131,0.0866700445860624
132,0.0866856396943331
133,0.0862813628651202
134,0.0863760047964752
135,0.0861036133766174
136,0.0863557760417461
137,0.0862464605644345
138,0.0859585243090987
139,0.0858089008554816
140,0.0856673743762076
141,0.0855378798395395
142,0.0856435579806566
143,0.0861816138401628
144,0.0852472028881311
145,0.0848338080383837
146,0.0849597648717463
147,0.0848131063207984
148,0.084642108026892
149,0.0844694408029318
150,0.0846854555048049
151,0.0844712347723544
152,0.084286385346204
153,0.0844258940219879
154,0.0841871595568955
155,0.083795014899224
156,0.0852348466031253
157,0.0836321879550815
158,0.083531193677336
159,0.0831075846776366
160,0.0834131591208279
161,0.0832085043936968
162,0.0830087575130165
163,0.0829103538580239
164,0.0830191459134221
165,0.0828880573809147
166,0.0828799609467387
167,0.0829978210665286
168,0.0827496694028378
169,0.0827286434173584
170,0.0825323844142258
171,0.0822360525839031
172,0.0824543590843678
173,0.0822539145313203
174,0.0823382174782455
175,0.0822103430703282
176,0.0822214786335826
177,0.0823053833469749
178,0.0821214308775961
179,0.0817462514340878
180,0.0818035249598324
181,0.0816679021716118
182,0.0819500591978431
183,0.0814016893692315
184,0.0813251340202987
185,0.0813403304107487
186,0.0812299189530313
187,0.0811753359623253
188,0.0809229992516339
189,0.0808987597748637
190,0.0808469669707119
191,0.0808508782275021
192,0.0809290280751884
193,0.0805863093584776
194,0.0805051951296628
195,0.0806558397971094
196,0.0806006091833115
197,0.0805021059326828
198,0.0802853190526366
199,0.0803612018935382
200,0.080218379702419
201,0.0800569728389382
202,0.0799648469872773
203,0.079872746411711
204,0.0805445067025721
205,0.07985361373052
206,0.0794929083622992
207,0.0795967428199947
208,0.0794910650700331
209,0.0793550683930516
210,0.0795452990755439
211,0.0793886004015803
212,0.0792406960017979
213,0.0792883284203708
214,0.0792869582585991
215,0.0803397025354207
216,0.0790592098608613
217,0.0788219203241169
218,0.0787447917833924
219,0.0790113533847034
220,0.0789580410346389
221,0.0786863474920392
222,0.0788383623212576
223,0.0788539821468294
224,0.0785144774056971
225,0.0785564048588276
226,0.0792886521853507
227,0.0784491073526442
228,0.0784669196791947
229,0.0781517790257931
230,0.0782454743236303
231,0.0783869762532413
232,0.0781683709844947
233,0.0780730564147234
234,0.0780093803629279
235,0.0780296590551734
236,0.0780298582278192
237,0.0779475978948176
238,0.0780457274988294
239,0.078006390593946
240,0.0778233102709055
241,0.0778831248916686
242,0.0777295903116465
243,0.0775864690542221
244,0.0778152135387063
245,0.07751046160236
246,0.0777536057122052
247,0.0775377902016044
248,0.0773767573386431
249,0.0773986051976681
250,0.0773395382612944
251,0.0774752604588866
252,0.077426532022655
253,0.0773816897533834
254,0.0770718804560602
255,0.07733647396788
256,0.0771448235586286
257,0.0772138057276607
258,0.0769723806902766
259,0.0771870501898229
260,0.0770292554050684
261,0.0768325977399945
262,0.0768643359467387
263,0.0767023312300444
264,0.0767586332373321
265,0.0767905955202877
266,0.0770132118649781
267,0.0769413150846958
268,0.0764300149306655
269,0.0766376838460565
270,0.0764806367829442
271,0.0764067469350994
272,0.0764452112838626
273,0.076399347782135
274,0.0766021837852895
275,0.0768482178077102
276,0.0762554791197181
277,0.07619997439906
278,0.0762002233788371
279,0.0762150962650776
280,0.0763278743252158
281,0.0759357795491815
282,0.0761708520911634
283,0.0760903354361653
284,0.0760027438402176
285,0.0759748171269894
286,0.0758085521310568
287,0.0758049899525941
288,0.0760480593144894
289,0.075896517727524
290,0.0755903205275536
291,0.0757054901123047
292,0.0759130843728781
293,0.0757841879874468
294,0.0756061647087336
295,0.0756854605488479
296,0.0758583771064878
297,0.0757551402971148
298,0.0758860294148326
299,0.0754436618648469
300,0.0756034742854536
301,0.0755617459863424
302,0.0756310024298728
303,0.0755473468638956
304,0.0751907519064844
305,0.0753922427631915
306,0.0753271466866136
307,0.07527627594769
308,0.0754452312737703
309,0.075077625438571
310,0.0753249544464052
311,0.0753917444869876
312,0.0751557751744986
313,0.0752176572568715
314,0.0753049251995981
315,0.0750923233479261
316,0.0747888914681971
317,0.0747962407767773
318,0.0749811899103224
319,0.0748384172841907
320,0.0749165172316134
321,0.074959590639919
322,0.0748615359701216
323,0.074900747872889
324,0.0747029442153871
325,0.0747733710892499
326,0.074797212574631
327,0.0747039406374097
328,0.0747784282080829
329,0.0746049641631544
330,0.0747583488561213
331,0.0744229794666171
332,0.0745766885764897
333,0.0749550814926624
334,0.075054880194366
335,0.0744533226825297
336,0.0747167204320431
337,0.0743827958963811
338,0.0744208372198045
339,0.0745796530507505
340,0.074399287905544
341,0.074560844283551
342,0.0742695698700845
343,0.074399786144495
344,0.0742705161124468
345,0.074302902277559
346,0.0743173762410879
347,0.0742499636299908
348,0.0742857876047492
349,0.0741623222082853
350,0.0743305546790361
351,0.0740611781924963
352,0.0744325208850205
353,0.0741084118001163
354,0.0736781514622271
355,0.0741642901487649
356,0.0737472080439329
357,0.0740493697859347
358,0.0740083641372621
359,0.0739687533304095
360,0.0737457384169102
361,0.07385477963835
362,0.0737189080193639
363,0.0737329832091927
364,0.0739140957966447
365,0.0737144485488534
366,0.0736322879418731
367,0.0738624027743936
368,0.073690657261759
369,0.0738106099516153
370,0.073662730846554
371,0.0733730003423989
372,0.0735437743365765
373,0.0736137033626437
374,0.0734546132199466
375,0.0732802521623671
376,0.0734210067056119
377,0.0735884170792997
378,0.0735375213064253
379,0.0732737499848008
380,0.0736463134549558
381,0.0734379468671977
382,0.0732655788771808
383,0.0733370768465102
384,0.0732860067300499
385,0.0730022803880274
386,0.0732617919892073
387,0.0732461968995631
388,0.0733673702552915
389,0.0732108962535858
390,0.0732549160718918
391,0.0732561866380274
392,0.0730821493268013
393,0.0731339171156287
394,0.0729748021066189
395,0.0729535271599889
396,0.0730296092107892
397,0.0730855870805681
398,0.0731486154720187
399,0.0728596576675773
400,0.0729051473550499
401,0.0729475729167461
402,0.073185410797596
403,0.0728732593357563
404,0.0729120481200516
405,0.072804302405566
406,0.0731286357715726
407,0.0727817068435252
408,0.0726808119192719
409,0.0727359678037465
410,0.0726602343842387
411,0.0728654372878373
412,0.0724282510392368
413,0.0725303667038679
414,0.0726491984352469
415,0.0724039367027581
416,0.0724954644590616
417,0.0725586420483887
418,0.0726350980624557
419,0.0726614054106176
420,0.0726169368997216
421,0.0725694041326642
422,0.0724708510749042
423,0.0721922318264842
424,0.0726126020587981
425,0.0724432981014252
426,0.0725221206992865
427,0.0725050806626678
428,0.072480716444552
429,0.0724764812923968
430,0.0722945466451347
431,0.0722603669948876
432,0.0724718475528061
433,0.0722706807032227
434,0.0723141029290855
435,0.07225042687729
436,0.0721445995010436
437,0.0722124855965376
438,0.0724129797890782
439,0.0723176902532578
440,0.0721846085600555
441,0.0721589738130569
442,0.0721428057365119
443,0.0720743967033923
444,0.0720002576708794
445,0.0721950469352305
446,0.0721487101539969
447,0.0720854327455163
448,0.0720336900651455
449,0.0720202372036874
450,0.0718356619216502
451,0.0719745979458094
452,0.0720675456523895
453,0.0718476449139416
454,0.0718967967666686
455,0.07196752268821
456,0.0718844649381936
457,0.0717328986525536
458,0.0717779400758445
459,0.0718264694698155
460,0.0718859349936247
461,0.0716908717900515
462,0.071845153644681
463,0.0716961530409753
464,0.0716346944123507
465,0.0719103241898119
466,0.0716747534461319
467,0.0717565404810011
468,0.07176364030689
469,0.0716409472934902
470,0.0715795634128153
471,0.0716211419925094
472,0.0717059933021665
473,0.0714676573127508
474,0.0715311338379979
475,0.0716271708719432
476,0.0715479747392237
477,0.0716291887871921
478,0.0714611801877618
479,0.0716914445906878
480,0.0714883596450091
481,0.0715618509054184
482,0.07145731870085
483,0.0713905290327966
484,0.0713814857415855
485,0.0714896299131215
486,0.0713878133893013
487,0.07124431848526
488,0.071156527493149
489,0.0713154430314898
490,0.0712718964554369
491,0.0713604595512152
492,0.0711794967204332
493,0.0712768042087555
494,0.0712173633463681
495,0.0711481819301844
496,0.0712273035012186
497,0.0713043075054884
498,0.0712787970155477
499,0.0712201785482466
500,0.0712701276317239
501,0.0710384679958224
502,0.071300022341311
503,0.0711901341564953
504,0.0711461640149355
505,0.0711019943468273
506,0.0710268838703632
507,0.0711015210859478
508,0.0708357565291226
509,0.071079050283879
510,0.0709394416958094
511,0.0707956230081618
512,0.0712549311853945
513,0.07112782869488
514,0.0711444947868586
515,0.0709024220518768
516,0.0707161527313292
517,0.0708282331749797
518,0.071000999994576
519,0.0710387921705842
520,0.070842757076025
521,0.0709591970406473
522,0.0709617383405566
523,0.0708744453079999
524,0.0707478162646294
525,0.0707579554617405
526,0.0708654271904379
527,0.0705769676715136
528,0.0708396430127323
529,0.070697045084089
530,0.0708628612942994
531,0.0708522734977305
532,0.0706503590382636
533,0.0707377515919507
534,0.0707799032330513
535,0.0707574823312461
536,0.0708415612205863
537,0.0705747753381729
538,0.0707428837195039
539,0.0705712128430605
540,0.0708109687827528
541,0.0706126419827342
542,0.0707540442980826
543,0.0706221833266318
544,0.0705298585258424
545,0.0704195714741945
546,0.0707485886104405
547,0.0703676543012261
548,0.0704656844213605
549,0.0705181497894228
550,0.0705155836045742
551,0.0702227394469082
552,0.0704744783975184
553,0.0704430889710784
554,0.0702683040313423
555,0.0704552960209549
556,0.0701627754606307
557,0.0706359350867569
558,0.0703107547108084
559,0.0704493167623877
560,0.0703708183020353
561,0.0705190962739289
562,0.0703652878291905
563,0.0705911927111447
564,0.0704175039194524
565,0.0703694480843842
566,0.0704074642434716
567,0.0702531822584569
568,0.0702581149153411
569,0.0701523124799132
570,0.0703426674380899
571,0.0703050248883665
572,0.0704367860965431
573,0.0701654660888016
574,0.0702096105925739
575,0.0703643160033971
576,0.0702476019784808
577,0.0702462565153837
578,0.070158391110599
579,0.0701377885788679
580,0.0700664148107171
581,0.0701110077835619
582,0.0703370870091021
583,0.0700843265652657
584,0.0701116057485342
585,0.0700981529988348
586,0.0698908576741815
587,0.0700196295138448
588,0.0700727177970111
589,0.0698385170847178
590,0.0701733882725239
591,0.0701203001663089
592,0.0701526862196624
593,0.0700500973500311
594,0.0701026374287903
595,0.070089957062155
596,0.0700655425526202
597,0.0699527397751808
598,0.0700668382272124
599,0.0699266318790615
600,0.0699033140577376
601,0.0699783747363836
602,0.0697454197518528
603,0.0701547539047897
604,0.0699938702024519
605,0.0699164924398065
606,0.0699247883073986
607,0.0699296461232007
608,0.0697626091726124
609,0.0697936498560011
610,0.0698011484742165
611,0.0699402836896479
612,0.0697754638828337
613,0.0698141778260469
614,0.0697687873244286
615,0.0699281013943255
616,0.0696954953111708
617,0.06975879766047
618,0.0696771102398634
619,0.0696487351879477
620,0.0698114122264087
621,0.0698317408002913
622,0.0695410891063511
623,0.0696462189033628
624,0.0696678927540779
625,0.0696199364773929
626,0.0697555092629045
627,0.0694263676553965
628,0.069638570966199
629,0.0695448008552194
630,0.0695797028951347
631,0.0695214579813182
632,0.0697355295345187
633,0.0696094731800258
634,0.0698213023785502
635,0.0696636077947915
636,0.0697081757709384
637,0.0698469872307032
638,0.0695981631986797
639,0.0695369287207723
640,0.0696309725474566
641,0.0695982875674963
642,0.0696388447470963
643,0.0695920345745981
644,0.0696202351897955
645,0.0695593249611556
646,0.0693032010830939
647,0.0697444480471313
648,0.0693519547209144
649,0.0694368558749557
650,0.0696417347341776
651,0.069303350802511
652,0.0693609978817403
653,0.0695542923547327
654,0.0695594245940447
655,0.0693347152136266
656,0.0696032702922821
657,0.069307461604476
658,0.0694278128072619
659,0.0694374536350369
660,0.069374824129045
661,0.0693396729044616
662,0.0691679524816573
663,0.0694313751719892
664,0.0695148063730448
665,0.0693020055629313
666,0.0692340944055468
667,0.0693830451369286
668,0.0692852895520628
669,0.0693166787363589
670,0.0693229319341481
671,0.0691497414000332
672,0.0691147147864103
673,0.0692777409870178
674,0.0693236792273819
675,0.0691147146560252
676,0.0688777738809586
677,0.0691954307071865
678,0.0693765183165669
679,0.0693162304908037
680,0.0691298864688724
681,0.0690915961749852
682,0.06916209788993
683,0.0692965996824205
684,0.0692927630059421
685,0.0691957295313478
686,0.0690241087973118
687,0.06910330504179
688,0.0689050280209631
689,0.0689738357625902
690,0.0690036806464195
691,0.069233969906345
692,0.0688638727087528
693,0.0690797628462315
694,0.0691517595387995
695,0.0690305358543992
696,0.0690049511380494
697,0.0691621477995068
698,0.0692372583318502
699,0.0691260250937194
700,0.0691352673899382
701,0.0690083391219378
702,0.0688447153009474
703,0.069055249132216
704,0.0688700759317726
705,0.0688921234756708
706,0.0691585602983832
707,0.0692122213728726
708,0.0689689279999584
709,0.0691660839132965
710,0.0688826316315681
711,0.069085044413805
712,0.0690055240504444
713,0.0687458131834865
714,0.0689566210657358
715,0.0689153662603348
716,0.0688282730709761
717,0.0688978281244636
718,0.0688910271041095
719,0.0688604349363595
720,0.068777551818639
721,0.0689237121678889
722,0.0688990738429129
723,0.068992818929255
724,0.0687582694552839
725,0.0689399298746139
726,0.06865303972736
727,0.0689331289194524
728,0.0687341793812811
729,0.0687056796066463
730,0.068768209554255
731,0.0687760818004608
732,0.0687882390804589
733,0.068856473788619
734,0.0687939438037574
735,0.0686901591997594
736,0.0687984031997621
737,0.0688351986370981
738,0.068748005637899
739,0.0688208741415292
740,0.0687337556667626
741,0.0686056816577911
742,0.0685703309625387
743,0.0687357488274574
744,0.068885621316731
745,0.0688171123154461
746,0.0687164168991148
747,0.0686715995706618
748,0.0685284533537924
749,0.0687094661686569
750,0.0685469632223248
751,0.0686526162922382
752,0.0687696045078337
753,0.0686558799259365
754,0.0688396330922842
755,0.0685884671565145
756,0.0686908317450434
757,0.0686489792447537
758,0.0686474596057087
759,0.0686383417621255
760,0.0686656206008047
761,0.0686547836661339
762,0.0685771569609642
763,0.0686083970591426
764,0.068749176543206
765,0.0684884442668408
766,0.0683831897098571
767,0.0685668930783868
768,0.0686905078776181
769,0.0683784564584494
770,0.0685420057736337
771,0.0685652739740908
772,0.0682616426702589
773,0.0685725981369615
774,0.0687014445289969
775,0.0684654003940523
776,0.0687337309122086
777,0.0685244177095592
778,0.0683706837985665
779,0.0684861025027931
780,0.0685562806762755
781,0.0685562057234347
782,0.0686516449414194
783,0.0684074294194579
784,0.0682953241188079
785,0.0685310942679644
786,0.0684400147385895
787,0.0684427052922547
788,0.0685497534275055
789,0.0683754418883473
790,0.0683685413654894
791,0.0686146749090403
792,0.068580021969974
793,0.0683068085834384
794,0.0685063562355936
795,0.068363259928301
796,0.0683558861725032
797,0.0682902419753373
798,0.0685180896986276
799,0.0682795545458794
800,0.0685227236244828
801,0.0683782572112978
802,0.0683334646839649
803,0.0684615637920797
804,0.0682247227057815
805,0.0682543184887618
806,0.0681981410644948
807,0.0683607935719192
808,0.0679341706447303
809,0.0682771132048219
810,0.0684110667649657
811,0.0682100242096931
812,0.0684195118956268
813,0.0683773851022124
814,0.0681878772191703
815,0.0681410919129848
816,0.0683220302686095
817,0.0682117432355881
818,0.0681832436844707
819,0.0681268172059208
820,0.0683092750515789
821,0.0680709389504045
822,0.0681806777790189
823,0.0681891229841858
824,0.0683823179081082
825,0.06802564824
826,0.0681096278131008
827,0.0681785103771836
828,0.0682637101784349
829,0.0683612670842558
830,0.068184115216136
831,0.068178983470425
832,0.0680642622988671
833,0.0681481920834631
834,0.0679983195103705
835,0.0681719831004739
836,0.0679823755007237
837,0.068083444815129
838,0.0680464748106897
839,0.0681225072499365
840,0.0681277139857411
841,0.0677893052715808
842,0.0681981161329895
843,0.0683221796248108
844,0.0680827472731471
845,0.0680531763378531
846,0.0679786387365311
847,0.0680575608741492
848,0.0681335684657097
849,0.068178385682404
850,0.0681475940812379
851,0.0680117721576244
852,0.0678782173246145
853,0.0682061879616231
854,0.0680099036544561
855,0.0679059448651969
856,0.0680620451271534
857,0.0678222143650055
858,0.0679381312709302
859,0.067943861130625
860,0.0679781654756516
861,0.0680653087794781
862,0.0680761952046305
863,0.0679255505744368
864,0.0680507598631084
865,0.0678465037979186
866,0.068023057449609
867,0.067927070222795
868,0.0681336183380336
869,0.067944957697764
870,0.0678373859543353
871,0.0676586899813265
872,0.0680153347738087
873,0.0678119755070656
874,0.0680132670979947
875,0.0678918194305152
876,0.0678329016733915
877,0.0681583809573203
878,0.0678779682237655
879,0.0680123949889094
880,0.0679781405348331
881,0.0679321524128318
882,0.0677814580779523
883,0.0677809099294245
884,0.0677787922974676
885,0.0677665851265192
886,0.0676528353430331
887,0.0679981201421469
888,0.0678826518543065
889,0.0676941401325166
890,0.0677848707232624
891,0.0679103292524815
892,0.06787981165573
893,0.0678332505561412
894,0.067462306227535
895,0.0678436140250415
896,0.0676969054061919
897,0.0676867662928999
898,0.0677813332341611
899,0.0678508137725294
900,0.067892915578559
901,0.0676494226139039
902,0.0677040802128613
903,0.0676651672460139
904,0.0677442888170481
905,0.0677409504167736
906,0.067880359692499
907,0.0679598547238857
908,0.0677387330960482
909,0.0677115541230887
910,0.0677295905351639
911,0.067527875546366
912,0.0677630475908518
913,0.0676970300450921
914,0.0677006174996495
915,0.067787835560739
916,0.0677210953552276
917,0.0677668097335845
918,0.0675773263256997
919,0.0678598070051521
920,0.0678744057938457
921,0.0675740381516516
922,0.0678017116710544
923,0.0677264515124261
924,0.0677077424153686
925,0.0676623272150755
926,0.0677509155683219
927,0.0678319301549345
928,0.0676527858898044
929,0.0677319570165127
930,0.0676739862840623
931,0.0677117780782282
932,0.0675734651554376
933,0.0674116595461965
934,0.0677535061724484
935,0.0675730415713042
936,0.0677147177420557
937,0.0678993677906692
938,0.0676383116003126
939,0.0678207693900913
940,0.0677692757546902
941,0.0677315086685121
942,0.0674440954159945
943,0.0676725911814719
944,0.0674683100823313
945,0.0675778245925903
946,0.067523789992556
947,0.0676024629268795
948,0.0675816361326724
949,0.0676309375744313
950,0.0675834799557924
951,0.0675853232108057
952,0.067647031089291
953,0.0675875406060368
954,0.0675225942302495
955,0.0676485755294561
956,0.0676643451675773
957,0.0675570479501039
958,0.067494891602546
959,0.0674487540218979
960,0.0675820349901915
961,0.0674749866034836
962,0.0675307157076895
963,0.0674969594739377
964,0.0672713785432279
965,0.0675050058588386
966,0.067366443676874
967,0.0675950390752405
968,0.06745685079135
969,0.0674388637579978
970,0.0675854728370905
971,0.0675035113096237
972,0.0675530617497861
973,0.0673212777543813
974,0.0676029364019632
975,0.0674887878075242
976,0.0674552311841399
977,0.0674386395141482
978,0.0675253343395889
979,0.0673264097142965
980,0.0675610088743269
981,0.0674547081347555
982,0.0674950161296874
983,0.0674097164999694
984,0.0673611871618778
985,0.0675774261169136
986,0.067416268447414
987,0.067462032334879
988,0.0676143710222095
989,0.0675298435520381
990,0.0674298705440015
991,0.0674338067881763
992,0.0673653723299503
993,0.0673355027474463
994,0.0672857527248561
995,0.0674062536098063
996,0.067500546593219
997,0.0673268581274897
998,0.0674704026803374
999,0.0675354238506407
1000,0.0673745153099298
1001,0.06741350306198
1002,0.0675517662335187
1003,0.0674606868997216
1004,0.0672763359639794
1005,0.06721365660429
1006,0.067384131513536
1007,0.0675301424600184
1008,0.0672634063940495
1009,0.0673966621607542
1010,0.0672267853561789
1011,0.067228105571121
1012,0.0673206302337348
1013,0.0671486354339868
1014,0.0671908619720489
1015,0.0675141735095531
1016,0.0673071026057005
1017,0.0672285789996386
1018,0.0672470639832318
1019,0.0673773055244237
1020,0.0671585005056113
1021,0.0673483821842819
1022,0.0673828859161586
1023,0.0672944968380034
1024,0.0674391629733145
1025,0.0672983086481691
1026,0.0672822899371386
1027,0.0672060332354158
1028,0.0671364284027368
1029,0.0675655926391482
1030,0.0674991763290018
1031,0.0673589202109724
1032,0.06720259539783
1033,0.06748186243698
1034,0.0671984102018178
1035,0.0672214540932328
1036,0.0672430030815303
1037,0.0672788271866739
1038,0.0671702841576189
1039,0.0673401863686741
1040,0.0672653993498534
1041,0.0670196147542447
1042,0.0672112649213523
1043,0.0672779053170234
1044,0.0671066582296044
1045,0.0673190105333924
1046,0.0671709069889039
1047,0.0674405576940626
1048,0.0672891906090081
1049,0.0671660491731018
1050,0.0673459158837795
1051,0.0672342590522021
1052,0.0674076736532152
1053,0.0673898113518953
1054,0.0673053089622408
1055,0.0673776044044644
1056,0.0672691859677434
1057,0.0674184855539352
1058,0.0673147257603705
1059,0.06713249203749
1060,0.0670229778625071
1061,0.0672053856030106
1062,0.0673407343029976
1063,0.067381640272215
1064,0.0669999587722123
1065,0.0671323926839977
1066,0.0671202104724944
1067,0.0671788292191923
1068,0.0672551605384797
1069,0.0671643551532179
1070,0.067241433756426
1071,0.0674130047205836
1072,0.067018867386505
1073,0.0670948249101639
1074,0.0671410372853279
1075,0.0672238206863403
1076,0.0671804233640432
1077,0.0669532232638448
1078,0.0671068575698882
1079,0.0672631073649973
1080,0.0671129857935011
1081,0.0672025455906987
1082,0.0673781273700297
1083,0.0670450001396239
1084,0.0671179186087102
1085,0.0672086988575757
1086,0.0671778575051576
1087,0.0670777348428965
1088,0.0670624388288707
1089,0.067071631597355
1090,0.0669424113724381
1091,0.067215973502025
1092,0.0672802222706378
1093,0.0669567609578371
1094,0.0672149271983653
1095,0.0672151264268905
1096,0.0670264406409115
1097,0.0672666949406266
1098,0.0670332415308803
1099,0.0671085764560849
1100,0.0670465448219329
1101,0.0670921591483057
1102,0.0672294758446515
1103,0.0670936790574342
1104,0.0671341363620013
1105,0.0673385667800903
1106,0.0669808259233832
1107,0.0669594013225287
1108,0.0670433061942458
1109,0.0671926305815578
1110,0.0669540703110397
1111,0.0672762613371015
1112,0.0670598230697215
1113,0.0672004281915724
1114,0.0670592748839408
1115,0.0670056884735823
1116,0.0669365319143981
1117,0.0672553349658847
1118,0.0670947999227792
1119,0.0672758875600994
1120,0.0669139615260065
1121,0.0670337149128318
1122,0.0670773115195334
1123,0.0671178687550127
1124,0.0672193863335997
1125,0.0672907104250044
1126,0.0671038680803031
1127,0.067285179765895
1128,0.0672904363460839
1129,0.0670018272474408
1130,0.066954967174679
1131,0.0671194382198155
1132,0.0670150806102902
1133,0.06701390969567
1134,0.0670290063973516
1135,0.0670284086465836
1136,0.0670826428942382
1137,0.0670152052491903
1138,0.0669612701144069
1139,0.067055886760354
1140,0.0668944302294403
1141,0.0669901432935149
1142,0.0670003821887076
1143,0.0670560112316161
1144,0.0669592021591961
1145,0.0670463454630226
1146,0.0671092241536826
1147,0.0670039697922766
1148,0.0668827962316573
1149,0.0668027527909726
1150,0.0670916359685361
1151,0.0670181698538363
1152,0.0672475620917976
1153,0.0670835892576724
1154,0.0670842869952321
1155,0.0671451976895332
1156,0.0671255666669458
1157,0.0669217840768397
1158,0.0670710086263716
1159,0.0669341402594
1160,0.0670613425318152
1161,0.067153642848134
1162,0.0670352343469858
1163,0.0670788312796503
1164,0.0669705622363836
1165,0.0669618179649115
1166,0.0669294818583876
1167,0.0669574334658682
1168,0.0671373751573265
1169,0.0670301773678511
1170,0.0671272356528789
1171,0.0671129110921174
1172,0.067048413278535
1173,0.0671423824504018
1174,0.0669699894636869
1175,0.0671240220125765
1176,0.0669303039647639
1177,0.0669993359874934
1178,0.0669841396808624
1179,0.067004891494289
1180,0.0666795368772
1181,0.0669721815455705
1182,0.0670117671322077
1183,0.0669726548623294
1184,0.0669667259603739
1185,0.067033391231671
1186,0.0670033718366176
1187,0.0668984659947455
1188,0.0668445806391537
1189,0.0668573358282447
1190,0.06710110261105
1191,0.0672487330902368
1192,0.0667743525654078
1193,0.0670633354596794
1194,0.0668841914087534
1195,0.0668800806347281
1196,0.0669190186541528
1197,0.0670073079131544
1198,0.0669305530469865
1199,0.0670316722244024
1200,0.0671613657288253


==> tables/convformer_train_ber_inner_003_ps_0012_unmasked.csv <==
Epoch,BERInner
1,0.382327400296926
2,0.335289249792695
3,0.317229221016169
4,0.309743447452784
5,0.307004787102342
6,0.305366104915738
7,0.304711684063077
8,0.304409795477986
9,0.304020342305303
10,0.303710608184338
11,0.303112388253212
12,0.30292452506721
13,0.302291453555226
14,0.301543910056353
15,0.300833186283708
16,0.300089902505279
17,0.299167698919773
18,0.29883372426033
19,0.298668256551027
20,0.298364575877786
21,0.298047940656543
22,0.29785868152976
23,0.297738728970289
24,0.297289559468627
25,0.297307047769427
26,0.297097435891628
27,0.297109493389726
28,0.296869214698672
29,0.296167285218835
30,0.295893797203898
31,0.295908196792006
32,0.295285489186645
33,0.294179482832551
34,0.294072981625795
35,0.29365051984787
36,0.293487916588783
37,0.293318487554789
38,0.292969192713499
39,0.292610753849149
40,0.292193970531225
41,0.291654420047998
42,0.291662740409374
43,0.291491767019033
44,0.29152779057622
45,0.291125531718135
46,0.291121496260166
47,0.290990307033062
48,0.290698186904192
49,0.290381700992584
50,0.289892745912075
51,0.289451051354408
52,0.289767861142755
53,0.289061447903514
54,0.288495564907789
55,0.288100605159998
56,0.287725325748324
57,0.287651286497712
58,0.287435146942735
59,0.287421545088291
60,0.286535962298512
61,0.285754836574197
62,0.285480079427361
63,0.285283047631383
64,0.285141222178936
65,0.284775509387255
66,0.284393952637911
67,0.2843867277354
68,0.283492799624801
69,0.282971136197448
70,0.282761598005891
71,0.282784990891814
72,0.28259386330843
73,0.28270058862865
74,0.28209130845964
75,0.281444808989763
76,0.281593162044883
77,0.28059965878725
78,0.280141944885254
79,0.279574866071343
80,0.278758538737893
81,0.277703802213073
82,0.275725216567516
83,0.27069681674242
84,0.267897420153022
85,0.265779924020171
86,0.264671127721667
87,0.26315601028502
88,0.26064906090498
89,0.257463547363877
90,0.253253392539918
91,0.249912278950214
92,0.247265968546271
93,0.244589440189302
94,0.244112867377698
95,0.243406205140054
96,0.242635816894472
97,0.241633868850768
98,0.241059465259314
99,0.240285888686776
100,0.239497687965631
101,0.238389538638294
102,0.237720992416143
103,0.237624232396483
104,0.234860112778842
105,0.232341154254973
106,0.229328434169292
107,0.226011560112238
108,0.222979158610105
109,0.220073860287666
110,0.217677968963981
111,0.215303851179779
112,0.213036930635571
113,0.211132932640612
114,0.208880561031401
115,0.206126480586827
116,0.204085414968431
117,0.203231944777071
118,0.202752058282495
119,0.201603999882936
120,0.199362265691161
121,0.192451939731836
122,0.185624547675252
123,0.182412504218519
124,0.179299736320972
125,0.174608997926116
126,0.171883840709925
127,0.168834922499955
128,0.166864209361374
129,0.165922349989414
130,0.16509374152869
131,0.163976150266826
132,0.163587344251573
133,0.162483579441905
134,0.161746050752699
135,0.161112754605711
136,0.160538302212954
137,0.16001863129437
138,0.159175997152925
139,0.158038650713861
140,0.156803598478436
141,0.155940959826112
142,0.15814191211015
143,0.154393730610609
144,0.152810379229486
145,0.151542467437685
146,0.150512268729508
147,0.148454088270664
148,0.146779333613813
149,0.144899052083492
150,0.144071913920343
151,0.143638489432633
152,0.156413197480142
153,0.142899192459881
154,0.145849531814456
155,0.141783967576921
156,0.141635290496051
157,0.14085483789444
158,0.140308536142111
159,0.139284391105175
160,0.138989379778504
161,0.138603263795376
162,0.137957611083984
163,0.137591001726687
164,0.137441851831973
165,0.13681149572134
166,0.137196690179408
167,0.136507167257369
168,0.136006429828703
169,0.135944671593606
170,0.135402006916702
171,0.135208189599216
172,0.135185170341283
173,0.134650926403701
174,0.134889112561941
175,0.133962025865912
176,0.136594783328474
177,0.134202105980366
178,0.133287275694311
179,0.132743265610188
180,0.132558591198176
181,0.132282387912273
182,0.131578939650208
183,0.13147004796192
184,0.131127154212445
185,0.13039485739544
186,0.129705434292555
187,0.129460371769965
188,0.128460765108466
189,0.12765993418172
190,0.127633278183639
191,0.127204761635512
192,0.127200401928276
193,0.138887513205409
194,0.128368440661579
195,0.126044844966382
196,0.125355495866388
197,0.125136890280992
198,0.124613482877612
199,0.124090598616749
200,0.123702614419162
201,0.12323879679665
202,0.122969943229109
203,0.122464098911732
204,0.122256479691714
205,0.121769518889487
206,0.121087743584067
207,0.121028950549662
208,0.120362322106957
209,0.119851520080119
210,0.119710915274918
211,0.119297545347363
212,0.118605755269527
213,0.118363259043545
214,0.117919196859002
215,0.1176901284419
216,0.117287296261638
217,0.116730979532003
218,0.116070255227387
219,0.116191976889968
220,0.115376796275377
221,0.114887618180364
222,0.114452823679894
223,0.114434488285333
224,0.113875431194901
225,0.113242085501552
226,0.113078311961144
227,0.112736266236752
228,0.11284660262987
229,0.112240386679769
230,0.11159495845437
231,0.11144528536126
232,0.110933735910803
233,0.110547719765455
234,0.110333548672497
235,0.117348132077605
236,0.116370897050947
237,0.10961863996461
238,0.109302677288651
239,0.108901215549558
240,0.108650572951883
241,0.108400154225528
242,0.108183417320251
243,0.107794012986124
244,0.107848321646452
245,0.107475210148841
246,0.10729633955285
247,0.107063334900886
248,0.106868495661765
249,0.106834889110178
250,0.107503610178828
251,0.106609407681972
252,0.106240406464785
253,0.106264596618712
254,0.105820484869182
255,0.105758602432907
256,0.105394384600222
257,0.107985738106072
258,0.105924095027149
259,0.105263096746057
260,0.104835701007396
261,0.104631395190954
262,0.10460792792961
263,0.104588870108128
264,0.104244407638907
265,0.104165385551751
266,0.104013246186078
267,0.104187333565205
268,0.103769105561078
269,0.10353517908603
270,0.103432365823537
271,0.103214457985014
272,0.103103648070246
273,0.103000436201692
274,0.104356189053506
275,0.102814465854317
276,0.102651688940823
277,0.10256031062454
278,0.102238991428167
279,0.10223346112296
280,0.102220980040729
281,0.10183904947713
282,0.106230192407966
283,0.102039892356843
284,0.101194792184979
285,0.101269753333181
286,0.100984781309962
287,0.100836179610342
288,0.101051023099571
289,0.100933212861419
290,0.100606687497348
291,0.100555990654975
292,0.100535861756653
293,0.100438056103885
294,0.100208065323532
295,0.10020500138402
296,0.100175953507423
297,0.100088611077517
298,0.100004133116454
299,0.0995103715546429
300,0.0993567124195397
301,0.0994575574994087
302,0.0992514080740511
303,0.0989954589493573
304,0.098982105832547
305,0.0990915207006037
306,0.100735708419234
307,0.0984362025931478
308,0.098444697521627
309,0.0980484924651682
310,0.0982512039318681
311,0.0981854850798845
312,0.0979181511327624
313,0.0980416663363576
314,0.0977692751027644
315,0.0978155372478068
316,0.097531686462462
317,0.0973794471845031
318,0.0974576221220195
319,0.0974591420404613
320,0.0974400341697037
321,0.0972928520850837
322,0.097041461840272
323,0.0970493093691766
324,0.0973265833966434
325,0.0968021046742797
326,0.0969373535178602
327,0.0969301788508892
328,0.096768697258085
329,0.0966173299774528
330,0.0965776945091784
331,0.0962280501797795
332,0.0960675652511418
333,0.0962751843221486
334,0.0962800671160221
335,0.0961410812474787
336,0.0964682048745453
337,0.0958766870945692
338,0.0957773617655039
339,0.0958097227849066
340,0.0958231753483415
341,0.0959621363505721
342,0.0955054439231753
343,0.095668096318841
344,0.101325432285666
345,0.097086204495281
346,0.0996774833276868
347,0.103787316475064
348,0.0957163515500724
349,0.0953136688657105
350,0.095357987973839
351,0.0949584691412747
352,0.0946178181655705
353,0.0948006748594344
354,0.0943334442563355
355,0.0947587721981108
356,0.09432213421911
357,0.0945227279141545
358,0.0943715601973236
359,0.0943812760896981
360,0.0941942342184484
361,0.100803395044059
362,0.101171225327998
363,0.0945998318120837
364,0.0945832899212837
365,0.0938442163169384
366,0.0938173111155629
367,0.0938136740960181
368,0.0936110867187381
369,0.0934909598715603
370,0.0936955397389829
371,0.093429227154702
372,0.09343983983621
373,0.0935048361122608
374,0.0933299017511308
375,0.0931642848066986
376,0.0932603965513408
377,0.0934928783215582
378,0.0933854064904153
379,0.0931061892956495
380,0.0933856554888189
381,0.0929391521960497
382,0.0927744568698108
383,0.0928538025170565
384,0.0929715630598366
385,0.0944484396092594
386,0.0928603048250079
387,0.0930711128376424
388,0.0927372878976166
389,0.0924830329604447
390,0.0925361457839608
391,0.0925946647487581
392,0.0922689861617982
393,0.092199456114322
394,0.0921646535396576
395,0.0919626644812524
396,0.0919597000069916
397,0.100021348185837
398,0.10010487889871
399,0.093884574342519
400,0.0918899953179061
401,0.0920114429108799
402,0.0921291037835181
403,0.0918635385110974
404,0.0918561645783484
405,0.0917150114104152
406,0.0920522989705205
407,0.0918159060180187
408,0.0916375090554357
409,0.0916379076056182
410,0.091378470826894
411,0.0916065179742873
412,0.091064376514405
413,0.0912967834621668
414,0.091369104012847
415,0.0912745120748878
416,0.0912442186288536
417,0.0913325575180352
418,0.0911246143467724
419,0.0912180108763278
420,0.0910164701007307
421,0.0910944707505405
422,0.0910451441258192
423,0.0906400947831571
424,0.0911156211793423
425,0.0919217837788165
426,0.0909852550551295
427,0.0910385175049305
428,0.0911401098966599
429,0.0939238362014294
430,0.0913524872995913
431,0.0906036981754005
432,0.0906963469833136
433,0.0904658084921539
434,0.0905273668840528
435,0.0903555964678526
436,0.0902393556572497
437,0.0902192513272166
438,0.0903653871268034
439,0.0904181513004005
440,0.0903336983732879
441,0.0904238311760128
442,0.0901035835780203
443,0.0902137708291411
444,0.0899973574653268
445,0.0901692523807287
446,0.0902953336015344
447,0.090065542422235
448,0.0899533123522997
449,0.0900432456843555
450,0.0897448462247849
451,0.0905594290606678
452,0.09047572363168
453,0.0898392141982913
454,0.0897152254730463
455,0.0897504266537726
456,0.0896443251334131
457,0.0894828188233078
458,0.0895769871212542
459,0.0894844377599657
460,0.0895477153360844
461,0.0895203864760697
462,0.0895223295129836
463,0.0893476693332195
464,0.0893041225336492
465,0.0895729511417449
466,0.0892742029763758
467,0.0902992198988795
468,0.0897732463665307
469,0.0895789553783834
470,0.0891268716566265
471,0.0890140935406089
472,0.0892739290557802
473,0.0889874872379005
474,0.0889878358133137
475,0.0890608788654208
476,0.088845561798662
477,0.0890148659609258
478,0.0888487257622182
479,0.0889541297219694
480,0.0888299165293574
481,0.0889935658685863
482,0.0889354204759002
483,0.0889497200213373
484,0.0886833577044308
485,0.0887898079305887
486,0.0887020171061158
487,0.0886332341469824
488,0.0885440481081605
489,0.0888675094209611
490,0.0885276309028268
491,0.0884609656408429
492,0.0885071031562984
493,0.088538393098861
494,0.0883185418695211
495,0.088304167483002
496,0.088357579484582
497,0.088440263364464
498,0.0883773099258542
499,0.0882537203282118
500,0.0883449739217758
501,0.088342034239322
502,0.0883736479282379
503,0.0882704363018274
504,0.0882387229241431
505,0.0882411144115031
506,0.0880381537042558
507,0.0881178233772516
508,0.0876908762194216
509,0.087959306333214
510,0.0880120460130274
511,0.0879972229152918
512,0.0881630391441286
513,0.0878908474557102
514,0.08797368099913
515,0.0877708696946502
516,0.087752235122025
517,0.087785418536514
518,0.0879732323810458
519,0.0879380811005831
520,0.0877712433412671
521,0.0877423201687634
522,0.0876380622200668
523,0.0876177837140858
524,0.0876918976008892
525,0.0876574938744307
526,0.0874501984752715
527,0.0873706287704408
528,0.087506799325347
529,0.0874492269568145
530,0.0875165149196982
531,0.0875181839615107
532,0.0873682370595634
533,0.087533131595701
534,0.0874235423281789
535,0.0874382654577494
536,0.0875093901716173
537,0.0873029418103397
538,0.0878207940608263
539,0.0871488593518734
540,0.087385725453496
541,0.0872372231073678
542,0.0873692584969103
543,0.0872302477620542
544,0.0870654280483723
545,0.0869089287146926
546,0.0874605620838702
547,0.087085856013
548,0.0869073593057692
549,0.0868790091387928
550,0.0869694657623768
551,0.0866453314572573
552,0.0869299798831344
553,0.0868434591405094
554,0.0865995679050684
555,0.0868229066394269
556,0.0866073653101921
557,0.0869725050963461
558,0.0866963271051645
559,0.0868494632095099
560,0.0867696689814329
561,0.0867098546400666
562,0.0867060177959502
563,0.0868295084498823
564,0.0867165310867131
565,0.0866587346792221
566,0.0868563388846815
567,0.0866571898944676
568,0.0866827499866486
569,0.0864136967808008
570,0.0867022812366486
571,0.0866469511762261
572,0.0866172305494547
573,0.0863831047154963
574,0.08640963640064
575,0.0866492680087686
576,0.0865206454880536
577,0.0864420720748603
578,0.0862865197099745
579,0.0864598594605923
580,0.0862167403288186
581,0.0862904308736324
582,0.0864670841023326
583,0.0862161174416542
584,0.0863051040656865
585,0.0863710471428931
586,0.0859688626788557
587,0.0861541607230902
588,0.0863021895103157
589,0.0858793779462576
590,0.0863772004470229
591,0.0862100639939308
592,0.0862964348495007
593,0.0861344800144434
594,0.0862585681863129
595,0.0860835094377399
596,0.0860771069303155
597,0.0859945722855628
598,0.0860677399300039
599,0.0859788775071502
600,0.0859778312407434
601,0.085901200901717
602,0.0857529479265213
603,0.0861466621048749
604,0.0858506788499653
605,0.0860004017874599
606,0.085846767667681
607,0.0859311706200242
608,0.085669915061444
609,0.0857789312675595
610,0.0857298044301569
611,0.0858808226510882
612,0.0856164533086121
613,0.0857734008692205
614,0.0855491649918258
615,0.0857673471979797
616,0.0855690949968994
617,0.0855739777907729
618,0.0857706355676055
619,0.0854913436993957
620,0.0856894713826478
621,0.0856369559839368
622,0.0854665807820857
623,0.0853719140402973
624,0.0855475208722055
625,0.0854018834978342
626,0.0856222827918828
627,0.0853234348632395
628,0.0853851925209165
629,0.0854374084249139
630,0.0853394285589457
631,0.0853411972336471
632,0.0854856139793992
633,0.0853843204118311
634,0.0855462752096355
635,0.0854445583932102
636,0.0853582371398807
637,0.0854629187844694
638,0.0852739091962576
639,0.0852120518870652
640,0.0852642930857837
641,0.0852696491591632
642,0.0851640209555626
643,0.0852283940650523
644,0.0851463331654668
645,0.0852043041028082
646,0.0849165170453489
647,0.0853610025160015
648,0.0850238641910255
649,0.0850627522729337
650,0.0852555237337947
651,0.0849995997548103
652,0.0849355001933873
653,0.0851703982613981
654,0.0851705977134407
655,0.0848282030411065
656,0.0850871912576258
657,0.084988887347281
658,0.0848454670794308
659,0.0850477799959481
660,0.0849767054617405
661,0.0849379914999008
662,0.0847085989825428
663,0.085012280009687
664,0.0849548820964992
665,0.0847913824953139
666,0.0847582990303636
667,0.0847679650038481
668,0.0846972890943289
669,0.0847907596454024
670,0.0849116841703653
671,0.0846682162210345
672,0.0845497831329703
673,0.0847488073259592
674,0.0847991552762687
675,0.0845193899609149
676,0.084261049516499
677,0.0847547863796353
678,0.0848351285420358
679,0.0846964417397976
680,0.0845625631697476
681,0.0845345864631236
682,0.0845400671474636
683,0.084546992983669
684,0.0847307460941374
685,0.0845865536294878
686,0.0844536716490984
687,0.08447474706918
688,0.0843058915622532
689,0.0842866841517389
690,0.0845055140182376
691,0.0846634831093252
692,0.0841468014754355
693,0.0844893458485603
694,0.0844194667972624
695,0.0843051690794528
696,0.0843377793766558
697,0.084478583689779
698,0.0844906412437558
699,0.0845200378634036
700,0.0844288836978376
701,0.0843124683946371
702,0.0841676531173289
703,0.0842820255085826
704,0.0842037512175739
705,0.0842259479500353
706,0.0843444062210619
707,0.0845280844345689
708,0.0842667792551219
709,0.0845219559781253
710,0.0842430627159774
711,0.0842317773588002
712,0.08415043881163
713,0.0838988740928471
714,0.0840761252865195
715,0.0842278910987079
716,0.0840191509947181
717,0.0841331994906068
718,0.0840721644088626
719,0.0839629736728966
720,0.0839757285825908
721,0.0839487235248089
722,0.0839709704741836
723,0.0841481964103878
724,0.0840114781074226
725,0.0840379097126424
726,0.0837456633895636
727,0.0839578916318715
728,0.0839321321435273
729,0.0837820105813444
730,0.0838715702854097
731,0.0839228648692369
732,0.0839356697723269
733,0.0839995947293937
734,0.0838483021780849
735,0.0837788218259811
736,0.0839983990415931
737,0.0838600359857082
738,0.083873613011092
739,0.0840045275725424
740,0.0837812881357968
741,0.0836081475578249
742,0.0836482315137982
743,0.0838922476954758
744,0.083914867900312
745,0.0837512688152492
746,0.0837273281626403
747,0.0837190075032413
748,0.0834957430884242
749,0.0837014940567315
750,0.0834721511416137
751,0.0838061258010566
752,0.0837743625789881
753,0.0836174399033189
754,0.0838596122711897
755,0.0835873956978321
756,0.0837138504907489
757,0.0836049589887261
758,0.0836233443208039
759,0.0836323621682823
760,0.0835829862952232
761,0.0835927518643439
762,0.0835778794251382
763,0.0836829593218863
764,0.0836233191937208
765,0.083492180723697
766,0.0833766373246908
767,0.0835643517784774
768,0.0836456406861544
769,0.0833171467669308
770,0.0833703098632395
771,0.0834745429642499
772,0.0832603718712926
773,0.0834395409561694
774,0.0837126796133816
775,0.0833953964523971
776,0.0836589936167002
777,0.0834302737005055
778,0.0833531703613699
779,0.0835076761804521
780,0.0835209296829999
781,0.0833574551530182
782,0.0834545134194195
783,0.0834227751381695
784,0.0831870049983263
785,0.0833620140887797
786,0.0833024735376239
787,0.0832902666181326
788,0.0833728258684278
789,0.0832624893635511
790,0.0831927597895265
791,0.0834675427153707
792,0.0833509779907763
793,0.0832187929190695
794,0.0833148799464107
795,0.0830048961192369
796,0.083137678746134
797,0.0832215085625649
798,0.0833352332562208
799,0.0830760205164552
800,0.0832749954797328
801,0.0831645339913666
802,0.083105492182076
803,0.0832883980311453
804,0.0828998160548508
805,0.0830599025450647
806,0.08304268816486
807,0.0829927636124194
808,0.0828160356730223
809,0.0830409939587116
810,0.0833268130384386
811,0.0830189465731382
812,0.0831089049763978
813,0.0831588290818036
814,0.0829497150518
815,0.0829725598543882
816,0.0831003102660179
817,0.0829632924310863
818,0.0830658815614879
819,0.0827525841072202
820,0.0830341431684792
821,0.0827142691239715
822,0.0828844199888408
823,0.0828757258877158
824,0.0829908456094563
825,0.082733451500535
826,0.0827615525573492
827,0.0829199702106416
828,0.0829777666181326
829,0.0828522334992886
830,0.0828761492669582
831,0.0828634938411415
832,0.0827429432235658
833,0.0829089588858187
834,0.0826331045851111
835,0.0827664603292942
836,0.082566937636584
837,0.0827845467254519
838,0.0826848726533353
839,0.0828088611364365
840,0.0827830269187689
841,0.0823777537234128
842,0.08284887034446
843,0.0829250520281494
844,0.0827647164650261
845,0.082609811834991
846,0.0827185789123178
847,0.0827309353649616
848,0.0827536305040121
849,0.0828596571087837
850,0.0827900522388518
851,0.0827750549092889
852,0.0824649217166007
853,0.0828520341590047
854,0.0826392332650721
855,0.0825035857409239
856,0.0826917732320726
857,0.0824608611874282
858,0.0826745587773621
859,0.0825205756910145
860,0.0826818831823766
861,0.0825601116940379
862,0.0827093363553286
863,0.0824446182511747
864,0.0825975797884166
865,0.0824515688233078
866,0.0825256082043052
867,0.0824464367888868
868,0.0826199014298618
869,0.0824369204975665
870,0.0824031392298639
871,0.0822203577309847
872,0.0824934465065599
873,0.0823055328987539
874,0.08249845366925
875,0.0823758354410529
876,0.0823345805890858
877,0.0826725159026682
878,0.0824794954247773
879,0.0823888149857521
880,0.0825621046870947
881,0.0824127303436399
882,0.0822375222481787
883,0.0823475099354982
884,0.0822078765369952
885,0.0821616643108428
886,0.0822034669108689
887,0.0823991284705699
888,0.0823374954238534
889,0.0823606636933982
890,0.0823158215731382
891,0.0823138036951423
892,0.0824147235229611
893,0.0822733958438039
894,0.0819356348924339
895,0.0823147007077932
896,0.0823454922623932
897,0.0822007267363369
898,0.0821086258813739
899,0.0823536635376513
900,0.0823069031350315
901,0.0820354834385216
902,0.0821366522833705
903,0.0820497581548989
904,0.0821260644122958
905,0.0822948454134166
906,0.0822816916927695
907,0.0824367209710181
908,0.0822244931198657
909,0.0821094977296889
910,0.0820754428394139
911,0.0820155536197126
912,0.082200128827244
913,0.0821558349020779
914,0.0822008762322366
915,0.0822139552608132
916,0.0821741453558207
917,0.082177334241569
918,0.0819489630870521
919,0.0822895391657949
920,0.0824015448056161
921,0.0819774378277361
922,0.0820893438719213
923,0.0820628121122718
924,0.0821300007030368
925,0.0820419359207153
926,0.0821533185429871
927,0.0822153004072607
928,0.0821351824887097
929,0.0820398679934442
930,0.08199373036623
931,0.0820275364071131
932,0.0818989391811192
933,0.0817735055088997
934,0.0821506530046463
935,0.0819348124973476
936,0.0820850089937449
937,0.0823522433638573
938,0.0820121156238019
939,0.0820654031634331
940,0.082106408867985
941,0.0820161513797939
942,0.0817027049697936
943,0.0818933335132897
944,0.0817930366657674
945,0.0820310988649726
946,0.0818192197009921
947,0.0820114428922534
948,0.0820240236632526
949,0.0820451992936432
950,0.081870464142412
951,0.0820015279576182
952,0.0819182461313903
953,0.081957482919097
954,0.0818868315964937
955,0.0819841889105737
956,0.0818908425606787
957,0.0819865556620061
958,0.0817958517372608
959,0.0817452053911984
960,0.0818422385305166
961,0.0818320494145155
962,0.0818299568258226
963,0.0817781393043697
964,0.0816538266837597
965,0.0818114718794823
966,0.0816049738787115
967,0.0818267183750868
968,0.0817640389874578
969,0.0818114471621811
970,0.0818830949626863
971,0.0817627185583115
972,0.0819403681345284
973,0.0816969995573163
974,0.0818441319838166
975,0.0817106766998768
976,0.0816888534277678
977,0.0816636173613369
978,0.0816863872669637
979,0.0815873607993126
980,0.081770565956831
981,0.0817441588453949
982,0.0817668539471924
983,0.0817258980497718
984,0.0816974731720984
985,0.0818110484071076
986,0.0815899515151978
987,0.0816943591088057
988,0.081836857534945
989,0.0817997879721224
990,0.0816458548977971
991,0.0817203675024211
992,0.0816271706670523
993,0.0815282688848674
994,0.0815368884243071
995,0.0817123209126294
996,0.0817021068744361
997,0.0814844980090857
998,0.0817688718438149
999,0.0816572396084666
1000,0.0817506112903357
1001,0.0815688260830939
1002,0.0817815521545708
1003,0.0816848925687373
1004,0.0815575656853616
1005,0.0813019903004169
1006,0.0816408974304795
1007,0.0817327241040766
1008,0.0814425206743181
1009,0.0816310819983482
1010,0.0813715455494821
1011,0.081370823122561
1012,0.0815037051588297
1013,0.0813539326563478
1014,0.0813897066190839
1015,0.0816968254931271
1016,0.0814544536732137
1017,0.0812982286699116
1018,0.0814926690794528
1019,0.0815096594765782
1020,0.0812841530889273
1021,0.0815153145045042
1022,0.0815838979929686
1023,0.0815154139511287
1024,0.0816682760603726
1025,0.0814515391178429
1026,0.0814276231266558
1027,0.081412576213479
1028,0.0812971324473619
1029,0.081624031830579
1030,0.0815623739548028
1031,0.0815447358228266
1032,0.0813177846558392
1033,0.0815203965641558
1034,0.0813047805055976
1035,0.0814036325551569
1036,0.0814464565366507
1037,0.0814560231566429
1038,0.0812900075130165
1039,0.0814446629956365
1040,0.081451488956809
1041,0.0810011244565249
1042,0.0812707503326237
1043,0.0815322297811508
1044,0.0811591182649136
1045,0.0814589131437242
1046,0.0814142450504005
1047,0.081486590616405
1048,0.0813939917087555
1049,0.0813931195996702
1050,0.0815463552810252
1051,0.0813485764153302
1052,0.0815494194626808
1053,0.0815117021277547
1054,0.0813961587101221
1055,0.0814204980991781
1056,0.0814418232440949
1057,0.0816046000085771
1058,0.0814540299586952
1059,0.0811192338354886
1060,0.0811341312900186
1061,0.0812558526545763
1062,0.0814503182098269
1063,0.0815889052301645
1064,0.0811707024089992
1065,0.0812624544464052
1066,0.0812867938354611
1067,0.0812437702342868
1068,0.0812339548207819
1069,0.081303559653461
1070,0.0813248347118497
1071,0.0815131967887282
1072,0.0810258873179555
1073,0.0811890130117536
1074,0.0811932480894029
1075,0.0813359459675849
1076,0.08136688683182
1077,0.0810097939521074
1078,0.0810525184869766
1079,0.0813115813583136
1080,0.0811408077739179
1081,0.0813748340122402
1082,0.0814199749566615
1083,0.0810542125068605
1084,0.0812665649875999
1085,0.0812865696661174
1086,0.0812350260466337
1087,0.0812198792770505
1088,0.0811616593599319
1089,0.0813098129816353
1090,0.0809893906675279
1091,0.0812757826782763
1092,0.0813735634833574
1093,0.0810387915559113
1094,0.0813057521171868
1095,0.0810518210195005
1096,0.081144096236676
1097,0.0812943921238184
1098,0.0811044357344508
1099,0.081105133369565
1100,0.0811307929269969
1101,0.0810760355368257
1102,0.0812706007994711
1103,0.0811530894972384
1104,0.0812126797623932
1105,0.0813813610561192
1106,0.0810337346047163
1107,0.0809403135813773
1108,0.0810178903676569
1109,0.0812541585601866
1110,0.0809772585146129
1111,0.0812592155858874
1112,0.0811556304246187
1113,0.0812409801594913
1114,0.0809908605366945
1115,0.0809761624783278
1116,0.0810738683491945
1117,0.081293021813035
1118,0.0810958909243345
1119,0.0812030388228595
1120,0.0808979375101626
1121,0.080932466071099
1122,0.0809949460811913
1123,0.0811555059440434
1124,0.0812834805063903
1125,0.0812975558638573
1126,0.0810038150288165
1127,0.081243545897305
1128,0.0813134001940489
1129,0.0809389432705939
1130,0.0809936755150557
1131,0.0811860235966742
1132,0.0811196820996702
1133,0.081080071348697
1134,0.0810227234475315
1135,0.0810463652946055
1136,0.0810311188548803
1137,0.0810360761731863
1138,0.0809252165257931
1139,0.0812068500928581
1140,0.0808861791342497
1141,0.0810068542137742
1142,0.0810200328379869
1143,0.0809693363495171
1144,0.0808949233219028
1145,0.0810228726454079
1146,0.0810431762970984
1147,0.0810716260410845
1148,0.0807836897857487
1149,0.0808387709036469
1150,0.081023869253695
1151,0.0811130304075778
1152,0.0811682609468699
1153,0.0810080000758171
1154,0.0810428526997566
1155,0.0810805199667811
1156,0.0810012240335345
1157,0.0808200616948307
1158,0.0810222500190139
1159,0.0809132335521281
1160,0.0809784042090178
1161,0.0810575506091118
1162,0.0809191628918052
1163,0.0809796251170337
1164,0.0809439505264163
1165,0.0809902874752879
1166,0.0809322418086231
1167,0.0808272862806916
1168,0.0811187103018165
1169,0.0810680139437318
1170,0.08110844662413
1171,0.0811698055453599
1172,0.080857156291604
1173,0.0811096921563149
1174,0.08092260081321
1175,0.0810129080526531
1176,0.0809561327658594
1177,0.080945146381855
1178,0.0808827162906528
1179,0.080921479575336
1180,0.080609203800559
1181,0.0809727493301034
1182,0.0808529956825078
1183,0.080838870536536
1184,0.0808097231388092
1185,0.0809959177114069
1186,0.0807918111607432
1187,0.0808200119063258
1188,0.0807261920720339
1189,0.0808601208031178
1190,0.0810555327683687
1191,0.0812197797372937
1192,0.0808186666481197
1193,0.0810369980707765
1194,0.0808640815503895
1195,0.0808670464530587
1196,0.0807249963097274
1197,0.0810428277030587
1198,0.0808467927388847
1199,0.0809413846209645
1200,0.080987098608166


==> tables/convformer_train_ber_inner_005_ps_0012.csv <==
Epoch,BERInner
1,0.403052447214723
2,0.361287111714482
3,0.346748687252402
4,0.339812627658248
5,0.336441221088171
6,0.334512060880661
7,0.332998164817691
8,0.330288553014398
9,0.322970213592052
10,0.31419607296586
11,0.310390368923545
12,0.308420802727342
13,0.305948331207037
14,0.30410957865417
15,0.302667031884193
16,0.300970053970814
17,0.299674739092588
18,0.29759608052671
19,0.29609685793519
20,0.293115801662207
21,0.285119448900223
22,0.279434983581304
23,0.276787477955222
24,0.274764000475407
25,0.27305850379169
26,0.2714763481915
27,0.269304019361734
28,0.267645979970694
29,0.265850924402475
30,0.26478178717196
31,0.263579295426607
32,0.26228201135993
33,0.258925800807774
34,0.254725037924945
35,0.251273188069463
36,0.249427386149764
37,0.246555295065045
38,0.244248814471066
39,0.242497902065515
40,0.240888268649578
41,0.237928860336542
42,0.235720036141574
43,0.233271753787994
44,0.230854412391782
45,0.228842669054866
46,0.226837876364589
47,0.225939487963915
48,0.224635130129755
49,0.224229657202959
50,0.222048559375107
51,0.221225282326341
52,0.221262327097356
53,0.220056995041668
54,0.219094532951713
55,0.21797823689878
56,0.217269232980907
57,0.216272591240704
58,0.215647092796862
59,0.216761196181178
60,0.214470982886851
61,0.213059800192714
62,0.212455078773201
63,0.210132554583251
64,0.209467271305621
65,0.207656843699515
66,0.206561125479639
67,0.204461192004383
68,0.20369366928935
69,0.202720170728862
70,0.204536203220487
71,0.201211855076253
72,0.20042509958148
73,0.199827079474926
74,0.199037733078003
75,0.198736194297671
76,0.1978553949669
77,0.198349206782877
78,0.198855923265219
79,0.195945118628442
80,0.194735228084028
81,0.194151856303215
82,0.193415373824537
83,0.192766333632171
84,0.192205806411803
85,0.191903968639672
86,0.1937600357458
87,0.19262874301523
88,0.190263941548765
89,0.189457331374288
90,0.189287230409682
91,0.188426534645259
92,0.188471675813198
93,0.188067996576428
94,0.187627895884216
95,0.188334135040641
96,0.187328226007521
97,0.186714760102332
98,0.188064558692276
99,0.188879316262901
100,0.185948881208897
101,0.184844269379973
102,0.185114991292357
103,0.184976703189313
104,0.184162369668484
105,0.184400705657899
106,0.183781834244728
107,0.183391308672726
108,0.18313780143857
109,0.182255706004798
110,0.181737081669271
111,0.181649714112282
112,0.181412599086761
113,0.181554624140263
114,0.184386007897556
115,0.180691835731268
116,0.179986269585788
117,0.179700101688504
118,0.179318993277848
119,0.179184019081295
120,0.179316477030516
121,0.178676031380892
122,0.178342804983258
123,0.179201108664274
124,0.177926619537175
125,0.177851085476577
126,0.17755644723773
127,0.177576676271856
128,0.177165374048054
129,0.176913784705102
130,0.181595878973603
131,0.179009408205748
132,0.176275955177844
133,0.176000574417412
134,0.176029896326363
135,0.175796517580748
136,0.175688821449876
137,0.175508406758308
138,0.175497993342578
139,0.174918782226741
140,0.174999548047781
141,0.175038012824953
142,0.174733011089265
143,0.177835615091026
144,0.183414825536311
145,0.174589591175318
146,0.173839182592928
147,0.173647282794118
148,0.17367182187736
149,0.173464451283216
150,0.173359197080135
151,0.172739229351282
152,0.173188049532473
153,0.172837807200849
154,0.172440804876387
155,0.172712273970246
156,0.172965756952763
157,0.172507220841944
158,0.174402101151645
159,0.172104065418243
160,0.171978780813515
161,0.171805366463959
162,0.171949982903898
163,0.171609182208776
164,0.17132553063333
165,0.172547479495406
166,0.174052655957639
167,0.171166640147567
168,0.171306697390974
169,0.170733539685607
170,0.170847164429724
171,0.170614060387015
172,0.169795416928828
173,0.170335839316249
174,0.170283050537109
175,0.169794046133757
176,0.170909096412361
177,0.169992846697569
178,0.169529926143587
179,0.169231152907014
180,0.169496817961335
181,0.169339098259807
182,0.1695429552719
183,0.169231925047934
184,0.169215906634927
185,0.168785595856607
186,0.169096925668418
187,0.168548904582858
188,0.168461063578725
189,0.168734799772501
190,0.168257480412722
191,0.169091544114053
192,0.169050065986812
193,0.167967451252043
194,0.16791256967932
195,0.167657566592097
196,0.167586666494608
197,0.167528745010495
198,0.16739925134927
199,0.167546806931496
200,0.167368260473013
201,0.167930381633341
202,0.167132141329348
203,0.167008078359067
204,0.167523713186383
205,0.168953853920102
206,0.166858978047967
207,0.166811769418418
208,0.166378444619477
209,0.166532925665379
210,0.166486040875316
211,0.166304255500436
212,0.16611001458019
213,0.166028177514672
214,0.165975886248052
215,0.165762163773179
216,0.166259238868952
217,0.165788296572864
218,0.16586659591645
219,0.165673426166177
220,0.165259383358061
221,0.165760943256319
222,0.165276249200106
223,0.165425698123872
224,0.165018680840731
225,0.166130691543221
226,0.165083377957344
227,0.164913252182305
228,0.164726234935224
229,0.164590313881636
230,0.164815720357001
231,0.164427163004875
232,0.16449614521116
233,0.164186983592808
234,0.166469374336302
235,0.16761895287782
236,0.164375394769013
237,0.164051983430982
238,0.164026747755706
239,0.164239922203124
240,0.163685075342655
241,0.164010130874813
242,0.163738985396922
243,0.16364170268178
244,0.163487969189882
245,0.163668358996511
246,0.163611708171666
247,0.1648529644683
248,0.167609934732318
249,0.164863900430501
250,0.16347805403173
251,0.162798371687531
252,0.162804325222969
253,0.162597503624856
254,0.162929584495723
255,0.162846477515996
256,0.1626646669209
257,0.162785914987326
258,0.16251539234072
259,0.162698223888874
260,0.16364489145577
261,0.16211744312197
262,0.162288142628968
263,0.162426106929779
264,0.162431911118329
265,0.161909624263644
266,0.162823258414865
267,0.162049034014344
268,0.161613018848002
269,0.162167691402137
270,0.161802900284529
271,0.161704123094678
272,0.161840343028307
273,0.16160235658288
274,0.16153001088649
275,0.161714187301695
276,0.16152966234833
277,0.161106277629733
278,0.161298201791942
279,0.161095789559186
280,0.1613924453035
281,0.161252313517034
282,0.161036124639213
283,0.161094244867563
284,0.160855983272195
285,0.161151269003749
286,0.160930695086718
287,0.160714606307447
288,0.160649236254394
289,0.160662888251245
290,0.160118330083787
291,0.160399266257882
292,0.160314016006887
293,0.160302357450128
294,0.161119730323553
295,0.163253444284201
296,0.160239279679954
297,0.160059138163924
298,0.159857573360205
299,0.159790384881198
300,0.159771277010441
301,0.159771675430238
302,0.160137587562203
303,0.159551400691271
304,0.159564505144954
305,0.159419564902782
306,0.159642878994346
307,0.159419141337275
308,0.159338101819158
309,0.159775835499167
310,0.159075451083481
311,0.159301829077303
312,0.15936288934201
313,0.159288052618504
314,0.158893342092633
315,0.159035740979016
316,0.158988756649196
317,0.159185663089156
318,0.158757918998599
319,0.158740455172956
320,0.158860233537853
321,0.158708642274141
322,0.158388743251562
323,0.158883700743318
324,0.158401872143149
325,0.158606351949275
326,0.158714397251606
327,0.158196145929396
328,0.158690556138754
329,0.158260569237173
330,0.158850742019713
331,0.158410416953266
332,0.158521625585854
333,0.158079133145511
334,0.157660258039832
335,0.157974351905286
336,0.158225218839943
337,0.158070961907506
338,0.158025820963085
339,0.158069990538061
340,0.157887632064521
341,0.157709758467972
342,0.15794876743108
343,0.157827319651842
344,0.157815212085843
345,0.157560733221471
346,0.15769256900996
347,0.157711726501584
348,0.15759703014046
349,0.15741442322731
350,0.15738756749779
351,0.157381563484669
352,0.157380641885102
353,0.157575704902411
354,0.1574706748873
355,0.156987600140274
356,0.15698184568435
357,0.157271401435137
358,0.156961990259588
359,0.157089068740606
360,0.156855366304517
361,0.156848564855754
362,0.156972129903734
363,0.156957904808223
364,0.157127831541002
365,0.157048784978688
366,0.156785262897611
367,0.156715333610773
368,0.157154463008046
369,0.156812342405319
370,0.156976614259183
371,0.156501262262464
372,0.156778461635113
373,0.156914532892406
374,0.156768222637475
375,0.156778884902596
376,0.156868718452752
377,0.1566248524189
378,0.156586661972106
379,0.156520618796349
380,0.156452583484352
381,0.15631307516247
382,0.156465513035655
383,0.156310832314193
384,0.156180740706623
385,0.156177377179265
386,0.15624483961612
387,0.156311156526208
388,0.156366910375655
389,0.156438906826079
390,0.156228173784912
391,0.156246583797038
392,0.155992129594088
393,0.160933261662722
394,0.159210725128651
395,0.155914129167795
396,0.155775541812181
397,0.155962708070874
398,0.156311405710876
399,0.15550531797111
400,0.155664457790554
401,0.155837025791407
402,0.15577967684716
403,0.15569248419255
404,0.155612814724445
405,0.155509603135288
406,0.155595750026405
407,0.155413167066872
408,0.155560050569475
409,0.155958149321377
410,0.155171194002032
411,0.157348131388426
412,0.156832396909595
413,0.155757879428565
414,0.155194512233138
415,0.15539632640779
416,0.155607981644571
417,0.155271740145981
418,0.155093916095793
419,0.155285541638732
420,0.155207591019571
421,0.154808720014989
422,0.155238507427275
423,0.155055302232504
424,0.155126152597368
425,0.155092296525836
426,0.154920327365398
427,0.155142271481454
428,0.155115290693939
429,0.154854683354497
430,0.155005103871226
431,0.154747460484505
432,0.154797708690166
433,0.154910461977124
434,0.154547116048634
435,0.154720879457891
436,0.154594200253487
437,0.154702369198203
438,0.154558476246893
439,0.154641932249069
440,0.154394901767373
441,0.15466303281486
442,0.154582964852452
443,0.154537848643959
444,0.15466814018786
445,0.154420910477638
446,0.154402773939073
447,0.154400631934404
448,0.154332048147917
449,0.154548909887671
450,0.154465553388
451,0.154301206432283
452,0.154344903156161
453,0.154116880781949
454,0.153930561617017
455,0.15430618904531
456,0.154224526770413
457,0.154255343005061
458,0.154142365306616
459,0.154071141444147
460,0.153753559291363
461,0.153645215965807
462,0.155722852386534
463,0.155108041502535
464,0.154231252595782
465,0.155479882322252
466,0.154960386119783
467,0.154205966964364
468,0.153848724551499
469,0.153916261531413
470,0.153696136437356
471,0.153736768364906
472,0.153663327097893
473,0.153590209446847
474,0.153481467030942
475,0.153611608669162
476,0.153571375608444
477,0.153772293478251
478,0.153477805182338
479,0.153487445935607
480,0.153572546876967
481,0.153647532723844
482,0.153408374525607
483,0.153229827843606
484,0.153640706650913
485,0.153427357375622
486,0.153160048499703
487,0.153266722634435
488,0.153256135359406
489,0.153176091723144
490,0.153076891116798
491,0.153194153606892
492,0.153586671873927
493,0.15310167863965
494,0.15310765799135
495,0.153039273954928
496,0.152963017039001
497,0.1528387792781
498,0.153101604320109
499,0.152910601831973
500,0.152864389680326
501,0.15266003344208
502,0.152958956547081
503,0.152550817839801
504,0.152938876822591
505,0.152853302806616
506,0.152685494087636
507,0.152778741084039
508,0.152490903697908
509,0.15605037458241
510,0.153188423663378
511,0.152797897905111
512,0.152541724778712
513,0.152741795741022
514,0.152460610941052
515,0.152259468212724
516,0.152607941739261
517,0.152877792008221
518,0.152711577005684
519,0.152605500519276
520,0.152732503451407
521,0.152635220587254
522,0.15249516390264
523,0.152510335296392
524,0.152287992909551
525,0.152670720778406
526,0.152107628174126
527,0.152489434182644
528,0.152119137756526
529,0.152269906774163
530,0.152913615964353
531,0.15247981775552
532,0.152262657396495
533,0.152159321531653
534,0.152362680248916
535,0.152024819292128
536,0.152039592564106
537,0.152393871061504
538,0.15203702647239
539,0.152072726376355
540,0.152370876520872
541,0.151950780078769
542,0.152090886943042
543,0.151966948322952
544,0.151955463699996
545,0.151876192651689
546,0.151667153574526
547,0.151678936854005
548,0.151471218280494
549,0.152136003300548
550,0.151724078059196
551,0.152093776874244
552,0.15196233920753
553,0.151971781626344
554,0.151934587210417
555,0.151978333555162
556,0.152007754333317
557,0.151806313656271
558,0.151966100744903
559,0.151870786584914
560,0.151855590492487
561,0.151661124937236
562,0.151948139667511
563,0.151883317753673
564,0.15212840501219
565,0.151685987263918
566,0.151642863787711
567,0.151805840246379
568,0.151695553474128
569,0.151678862087429
570,0.151573084443808
571,0.151490649953485
572,0.151280315183103
573,0.15151977237314
574,0.151559581905603
575,0.151945224814117
576,0.151291700080037
577,0.151599715687335
578,0.151420496553183
579,0.151489952355623
580,0.15130941323936
581,0.151415041014552
582,0.151476574204862
583,0.151524156555533
584,0.151305825226009
585,0.151104035973549
586,0.151258492022753
587,0.151360259056091
588,0.15148775998503
589,0.151046662703156
590,0.151258491761982
591,0.151422190852463
592,0.151257346235216
593,0.151315292082727
594,0.151061012223363
595,0.151139186918736
596,0.151181189268827
597,0.151039039827883
598,0.151139585971832
599,0.151052716597915
600,0.150993300788105
601,0.150815875157714
602,0.150886501036584
603,0.151006503812969
604,0.150821555256844
605,0.150766324400902
606,0.150593283474445
607,0.151042875759304
608,0.150727660693228
609,0.151175833009183
610,0.150927631482482
611,0.150786503702402
612,0.150740614794195
613,0.150769065208733
614,0.150910566672683
615,0.150976933352649
616,0.150825018063188
617,0.150940337106586
618,0.150480680055916
619,0.150885231159627
620,0.150825665742159
621,0.151023768410087
622,0.150642286166549
623,0.151293867863715
624,0.15068418841809
625,0.150653222724795
626,0.150435089878738
627,0.150818191841245
628,0.150637851394713
629,0.150687153413892
630,0.150732542797923
631,0.150231382586062
632,0.150559851452708
633,0.150507435835898
634,0.150798810236156
635,0.150505417622626
636,0.150425548925996
637,0.150202060565352
638,0.150584290139377
639,0.150426446162164
640,0.150379536114633
641,0.15050128236413
642,0.150522407963872
643,0.150477715358138
644,0.150481103621423
645,0.150607259422541
646,0.150531600788236
647,0.150306244008243
648,0.150457610972226
649,0.15042303275317
650,0.150198498442769
651,0.150100916288793
652,0.150287435315549
653,0.150569841004908
654,0.150254027321935
655,0.150284819304943
656,0.150406540744007
657,0.14999645896256
658,0.150086342506111
659,0.150385315716267
660,0.150003410167992
661,0.150036792717874
662,0.15024062525481
663,0.150094289928675
664,0.149924039393663
665,0.150154802128673
666,0.150079666599631
667,0.150129865184426
668,0.150164866559207
669,0.149926505461335
670,0.149814748615026
671,0.149771226793528
672,0.149944592230022
673,0.150136068202555
674,0.149907846301794
675,0.150219299830496
676,0.149822123162448
677,0.150033379420638
678,0.150156371407211
679,0.150015467368066
680,0.150042272955179
681,0.149836896397173
682,0.150012004561722
683,0.150026154890656
684,0.150027076378465
685,0.149981736280024
686,0.149744820185006
687,0.149772846698761
688,0.149998776167631
689,0.149657901227474
690,0.150050020590425
691,0.149528755769134
692,0.149595346786082
693,0.14971066519618
694,0.149921249002218
695,0.149719334617257
696,0.14980799742043
697,0.149776159338653
698,0.149442783594131
699,0.149535033516586
700,0.14972780559212
701,0.149620482549071
702,0.149843921735883
703,0.149787171073258
704,0.149340294077992
705,0.149537325426936
706,0.149753663986921
707,0.149660218246281
708,0.149553443454206
709,0.14961749330163
710,0.14958525698632
711,0.149259503483772
712,0.149393307678401
713,0.14955439068377
714,0.149630746878684
715,0.149420636408031
716,0.149612734876573
717,0.149506758190691
718,0.1495933778584
719,0.149613632112741
720,0.149551251418889
721,0.149429729618132
722,0.149486205354333
723,0.149561341255903
724,0.149472403638065
725,0.14946276281029
726,0.149544226527214
727,0.149464008621871
728,0.148959185704589
729,0.149253076203167
730,0.149438947103918
731,0.149286134652793
732,0.149243858940899
733,0.149367996416986
734,0.149031556025147
735,0.149435583800077
736,0.149118599444628
737,0.149273977205157
738,0.149559024088085
739,0.149287230819464
740,0.149322656393051
741,0.14928608506918
742,0.149020046405494
743,0.149051460959017
744,0.149171039424837
745,0.148949793465436
746,0.149403695501387
747,0.149072885140777
748,0.149275970607996
749,0.14913875374943
750,0.149142116978765
751,0.149209803231061
752,0.148924333527684
753,0.149059880897403
754,0.148601096197963
755,0.149071191214025
756,0.149063867405057
757,0.148894214257598
758,0.148774909265339
759,0.148866411931813
760,0.148931084126234
761,0.149036040119827
762,0.148855127319694
763,0.148855525180697
764,0.149025178141892
765,0.149037858843803
766,0.149101384952664
767,0.149019572995603
768,0.148822965249419
769,0.14913003411144
770,0.148832406587899
771,0.148882804512978
772,0.148895236067474
773,0.148874633125961
774,0.149102954789996
775,0.148841450028121
776,0.14885163910687
777,0.148594195656478
778,0.149067653939128
779,0.148857568502426
780,0.1487087918818
781,0.148859312497079
782,0.148909485675395
783,0.148760559856892
784,0.148709290325642
785,0.148462509103119
786,0.148792073577642
787,0.148556502759457
788,0.148780364952981
789,0.148421179503202
790,0.148998198583722
791,0.148778621517122
792,0.14875226419419
793,0.14863261025399
794,0.148938557952642
795,0.148385953269899
796,0.148737291581929
797,0.148514650464058
798,0.148678398802876
799,0.148553513549268
800,0.148603089340031
801,0.148752587623894
802,0.148476857990026
803,0.148800394684076
804,0.148394323587418
805,0.148156486488879
806,0.148557624407113
807,0.148611708804965
808,0.148431792184711
809,0.148240266256034
810,0.14887084659189
811,0.148442878350615
812,0.148450227342546
813,0.148467864766717
814,0.148482015505433
815,0.148408548533916
816,0.148705503791571
817,0.148780738897622
818,0.148327932879329
819,0.148314130790532
820,0.148239468894899
821,0.148458996079862
822,0.148274720087647
823,0.148333911374211
824,0.148337523750961
825,0.148326686993241
826,0.14844193097204
827,0.148456779308617
828,0.148094355091453
829,0.148211168795824
830,0.148066577725112
831,0.148296542838216
832,0.148048466295004
833,0.148524565547705
834,0.14857334382832
835,0.148319811448455
836,0.148016428947449
837,0.148207880072296
838,0.148120363615453
839,0.147886860556901
840,0.148158553726971
841,0.148150308057666
842,0.147911398857832
843,0.148322501927614
844,0.148326637372375
845,0.148159002289176
846,0.148057434558868
847,0.148009179309011
848,0.147950934804976
849,0.148228757195175
850,0.148058182150126
851,0.148083343505859
852,0.148268940299749
853,0.147993684336543
854,0.148361863419414
855,0.148222877196968
856,0.148055367209017
857,0.148378529585898
858,0.148208976536989
859,0.148028387241066
860,0.147875201180577
861,0.147987804673612
862,0.147970042452216
863,0.148166002742946
864,0.148102650605142
865,0.147954820841551
866,0.148273598700762
867,0.148018696196377
868,0.147740774564445
869,0.147970067337155
870,0.147871538624167
871,0.148239245191216
872,0.147972957231104
873,0.147685120403767
874,0.148129331953824
875,0.147910626828671
876,0.147895579747856
877,0.147902454920113
878,0.148018696047366
879,0.147939798869193
880,0.147842242754996
881,0.147671867236495
882,0.147816084511578
883,0.147876198105514
884,0.147870318777859
885,0.147754998877645
886,0.147819049172103
887,0.147891892232001
888,0.147808834910393
889,0.147691522613168
890,0.147754749991
891,0.148048042841256
892,0.147601988092065
893,0.14779794793576
894,0.147497356496751
895,0.147540380060673
896,0.147700765356421
897,0.148050883077085
898,0.147725328914821
899,0.147570374421775
900,0.147740475535393
901,0.147898220419884
902,0.147718502469361
903,0.147852456346154
904,0.147817853018641
905,0.147735368870199
906,0.147661104798317
907,0.147402963489294
908,0.14786042843014
909,0.147736041173339
910,0.147924577631056
911,0.147627074383199
912,0.147676874473691
913,0.147631807848811
914,0.147464746013284
915,0.147654303722084
916,0.148025995232165
917,0.147868151068687
918,0.147897223755717
919,0.147614120580256
920,0.147577199861407
921,0.14748365432024
922,0.147662624642253
923,0.147719723321497
924,0.1474401326105
925,0.147428025342524
926,0.147419281192124
927,0.147316617704928
928,0.147646580338478
929,0.147772189192474
930,0.147499598301947
931,0.147510634548962
932,0.147502737045288
933,0.147486320175231
934,0.147289886623621
935,0.147607942260802
936,0.147443271838129
937,0.147409864403307
938,0.147502213902771
939,0.147815561406314
940,0.147274416014552
941,0.147317364886403
942,0.147537539713085
943,0.147827593721449
944,0.147504132091999
945,0.147340433970094
946,0.147181468009949
947,0.147215149737895
948,0.147368409894407
949,0.147499847151339
950,0.147590951882303
951,0.147481437176466
952,0.147316991239786
953,0.147246838212013
954,0.14727279689163
955,0.147390881106257
956,0.147385773956776
957,0.147475981190801
958,0.147278451658785
959,0.14730326462537
960,0.147087822891772
961,0.147759608253837
962,0.14754882492125
963,0.147354758195579
964,0.147433755211532
965,0.147223220691085
966,0.147375834062696
967,0.147480664886534
968,0.147308745086193
969,0.147281017713249
970,0.147142978534102
971,0.147397208847106
972,0.147175115384161
973,0.147348480187356
974,0.147143476866186
975,0.147135480083525
976,0.147326083891094
977,0.147312556765974
978,0.147311086952686
979,0.147349676117301
980,0.146970909126103
981,0.14714853387326
982,0.147418707720935
983,0.147289612740278
984,0.147414747178555
985,0.147394369021058
986,0.147025043778121
987,0.14723722178489
988,0.147143103480339
989,0.147440257444978
990,0.147328226715326
991,0.147147936373949
992,0.147181194126606
993,0.147376905418932
994,0.147132315710187
995,0.147291082441807
996,0.146920561678708
997,0.147074818387628
998,0.147110717222095
999,0.147145395353436
1000,0.146964282803237
1001,0.147017345950007
1002,0.147223794423044
1003,0.147171453014016
1004,0.146766080483794
1005,0.14721681881696
1006,0.147144049964845
1007,0.14717401932925
1008,0.147067320160568
1009,0.147139042802155
1010,0.147096417695284
1011,0.147200077697635
1012,0.147260265499353
1013,0.147022103779018
1014,0.147127856872976
1015,0.147034784257412
1016,0.147063010372221
1017,0.146882296204567
1018,0.146826991066337
1019,0.146961243785918
1020,0.146912639252841
1021,0.146792362593114
1022,0.147133337594569
1023,0.147127034552395
1024,0.146939320452511
1025,0.146882844418287
1026,0.147132889293134
1027,0.147075740210712
1028,0.14679435543716
1029,0.146835735216737
1030,0.147343024611473
1031,0.146863313019276
1032,0.146790818087757
1033,0.146956360712647
1034,0.146834589466453
1035,0.146800758168101
1036,0.146833418384194
1037,0.146783394142985
1038,0.146966499909759
1039,0.146985931396484
1040,0.146826443001628
1041,0.146987775191665
1042,0.146836059167981
1043,0.146867622919381
1044,0.146861668713391
1045,0.146985009685159
1046,0.146839895695448
1047,0.146928832605481
1048,0.14692001376301
1049,0.146962912231684
1050,0.147018940225244
1051,0.147060892358422
1052,0.147099456712604
1053,0.14704928342253
1054,0.146769493594766
1055,0.147095869034529
1056,0.146742014922202
1057,0.146823653094471
1058,0.14687086135149
1059,0.146817872971296
1060,0.14679555170238
1061,0.146760624572635
1062,0.146987825073302
1063,0.146725747212768
1064,0.14675865676254
1065,0.146909824088216
1066,0.146827115826309
1067,0.147108574695885
1068,0.146830603256822
1069,0.147120856270194
1070,0.146578291021287
1071,0.146678986698389
1072,0.146656839586794
1073,0.146979155167937
1074,0.146486365161836
1075,0.146673331893981
1076,0.146882944181561
1077,0.146848814114928
1078,0.146816428042948
1079,0.146707013398409
1080,0.146618499532342
1081,0.14682011500001
1082,0.146856337673962
1083,0.146659953892231
1084,0.146667402535677
1085,0.146547773703933
1086,0.146609132811427
1087,0.146573333702981
1088,0.146787953488529
1089,0.14668230034411
1090,0.146557863019407
1091,0.146772806718945
1092,0.146596278063953
1093,0.146824350096285
1094,0.146710201837122
1095,0.146814535073936
1096,0.146608734279871
1097,0.146551585011184
1098,0.146650761552155
1099,0.146735438257456
1100,0.146816652491689
1101,0.146459858082235
1102,0.146720416285098
1103,0.146728412732482
1104,0.146782622151077
1105,0.146628165841103
1106,0.146707137897611
1107,0.147015327997506
1108,0.146952175423503
1109,0.146366611272097
1110,0.14634399138391
1111,0.146480037309229
1112,0.146912066228688
1113,0.146732224598527
1114,0.14665434833616
1115,0.146610129587352
1116,0.146596826314926
1117,0.14685521684587
1118,0.146707361750305
1119,0.146728811897337
1120,0.146466011740267
1121,0.146695204675198
1122,0.146559806503356
1123,0.146677267737687
1124,0.146885933801532
1125,0.146262652501464
1126,0.146587857753038
1127,0.14657301004976
1128,0.146534520536661
1129,0.14670437246561
1130,0.146511451974511
1131,0.146748018972576
1132,0.146578166559339
1133,0.146725946702063
1134,0.146493190862238
1135,0.146425653770566
1136,0.146444337517023
1137,0.14654565654695
1138,0.146897766552866
1139,0.14671341560781
1140,0.146645604297519
1141,0.146745652444661
1142,0.146660900041461
1143,0.14632939234376
1144,0.146435942426324
1145,0.146677392683923
1146,0.146516135074198
1147,0.146654896549881
1148,0.14663952589035
1149,0.146403033100069
1150,0.146677965670824
1151,0.146434771455824
1152,0.146493390388787
1153,0.146373786441982
1154,0.146337065435946
1155,0.146701881475747
1156,0.14650622010231
1157,0.146359685882926
1158,0.146547923125327
1159,0.146688752248883
1160,0.146457118093967
1161,0.146820513606071
1162,0.146620368249714
1163,0.146579412333667
1164,0.146614713035524
1165,0.146290055848658
1166,0.146449445001781
1167,0.146700012795627
1168,0.146484122499824
1169,0.146361105814576
1170,0.146434273421764
1171,0.146531555689871
1172,0.146404328979552
1173,0.146441772207618
1174,0.146562123261392
1175,0.146454277858138
1176,0.146764710247517
1177,0.146502184271812
1178,0.146590847223997
1179,0.146677940897644
1180,0.146501138322055
1181,0.14642689909786
1182,0.14655093755573
1183,0.146433500759304
1184,0.14671638019383
1185,0.146523708738387
1186,0.146225532963872
1187,0.146527869068086
1188,0.146518950387836
1189,0.146204382665455
1190,0.146421567574143
1191,0.146267061643302
1192,0.146303134933114
1193,0.146268282346427
1194,0.146503280438483
1195,0.146712717860937
1196,0.146712817810476
1197,0.146119830459356
1198,0.146461651809514
1199,0.146236494593322
1200,0.146562871038914


==> tables/convformer_train_ber_inner_005_ps_0012_unmasked.csv <==
Epoch,BERInner
1,0.409055267050862
2,0.365731168910861
3,0.350665051490068
4,0.342660677582025
5,0.33877767033875
6,0.336828208044171
7,0.335756355524063
8,0.335116806477308
9,0.334520705267787
10,0.334082248881459
11,0.33381812915206
12,0.333201822116971
13,0.332813464924693
14,0.332174539268017
15,0.331758553013205
16,0.331490173265338
17,0.331379861235619
18,0.330948803946376
19,0.330908395797014
20,0.330824192613363
21,0.33031966753304
22,0.330291717424989
23,0.329722121208906
24,0.329545692577958
25,0.329298288226128
26,0.329357703030109
27,0.329119443669915
28,0.329000237062573
29,0.328761004433036
30,0.328452888503671
31,0.328164827600121
32,0.327804620936513
33,0.327348924949765
34,0.327101819962263
35,0.326845795884728
36,0.326484193652868
37,0.326102637052536
38,0.325897981896996
39,0.325627683848143
40,0.325425346046686
41,0.325164339467883
42,0.325309628993273
43,0.325223382934928
44,0.324847679361701
45,0.325080808997154
46,0.324399806186557
47,0.324311566799879
48,0.324065183773637
49,0.324084989354014
50,0.323593718260527
51,0.323554680794477
52,0.323404683694243
53,0.323131421357393
54,0.322627145722508
55,0.32234795331955
56,0.322289608418941
57,0.321853618770838
58,0.321717024892569
59,0.321699710413814
60,0.321586184501648
61,0.321318577304482
62,0.321496824547648
63,0.321550635397434
64,0.321262674182653
65,0.320988811999559
66,0.3209604626894
67,0.321284696161747
68,0.321285842210054
69,0.321252833381295
70,0.321265215650201
71,0.321407788693905
72,0.321226550787687
73,0.320729848891497
74,0.320791507214308
75,0.320580998361111
76,0.320377265587449
77,0.320257063433528
78,0.319830689430237
79,0.319809687510133
80,0.319414081349969
81,0.319630170091987
82,0.319668236374855
83,0.319840628951788
84,0.319693421795964
85,0.319231373891234
86,0.318928863555193
87,0.31848908662796
88,0.318387468829751
89,0.317827465608716
90,0.317702729478478
91,0.317230740785599
92,0.317404230386019
93,0.317320924401283
94,0.317141231670976
95,0.317091206759214
96,0.317004811540246
97,0.316851002722979
98,0.316971031203866
99,0.316858625635505
100,0.316638326644897
101,0.316197951287031
102,0.316487109363079
103,0.316574825793505
104,0.316275702491403
105,0.316338830441236
106,0.315993994250894
107,0.315565527528524
108,0.315290894508362
109,0.313976994231343
110,0.313654654175043
111,0.313735369667411
112,0.312956636399031
113,0.310942849889398
114,0.310093216374516
115,0.309356434643269
116,0.309374271333218
117,0.308505480140448
118,0.306278468742967
119,0.305284417569637
120,0.304777651131153
121,0.30433640435338
122,0.304038503542542
123,0.303882776871324
124,0.303828567788005
125,0.303735295459628
126,0.303437568619847
127,0.303446861431003
128,0.302784642204642
129,0.301358686536551
130,0.299393354281783
131,0.298492624983191
132,0.297902975454926
133,0.297374385818839
134,0.296628336831927
135,0.294467917382717
136,0.293754303455353
137,0.292892462611198
138,0.292443667277694
139,0.2920148511976
140,0.290881191790104
141,0.290533018112183
142,0.290503446906805
143,0.290245229676366
144,0.290415706709027
145,0.289669084325433
146,0.289355487450957
147,0.289314257204533
148,0.289062743708491
149,0.28902741715312
150,0.288763122484088
151,0.288537417128682
152,0.288847899362445
153,0.288461759239435
154,0.288086978048086
155,0.28836803920567
156,0.28779209010303
157,0.287867674604058
158,0.287748543992639
159,0.287702979147434
160,0.287769220769405
161,0.287551861107349
162,0.287566087394953
163,0.287592941820621
164,0.287028453499079
165,0.287093027085066
166,0.287147385701537
167,0.286913882568479
168,0.287052344977856
169,0.286795100346208
170,0.287235225662589
171,0.286823226064444
172,0.286093569397926
173,0.286489949151874
174,0.286704792380333
175,0.286201041713357
176,0.28597800180316
177,0.286114421859384
178,0.28612094886601
179,0.28578958876431
180,0.286019654944539
181,0.28610084451735
182,0.285892228782177
183,0.285581671446562
184,0.285495798811316
185,0.285540491268039
186,0.285743451789021
187,0.285464160516858
188,0.285197374150157
189,0.285314985215664
190,0.285174654424191
191,0.285227642208338
192,0.285052459388971
193,0.285012225955725
194,0.285056919232011
195,0.28484907515347
196,0.284882133603096
197,0.284531144499779
198,0.284624540582299
199,0.28487089805305
200,0.284700423926115
201,0.284585677534342
202,0.284333390519023
203,0.284392732381821
204,0.28431724794209
205,0.284256958812475
206,0.284209252372384
207,0.284226840212941
208,0.283819947987795
209,0.283843116387725
210,0.2838186519593
211,0.28359895080328
212,0.283250327557325
213,0.283351994752884
214,0.283209221661091
215,0.281732047796249
216,0.28171839505434
217,0.281572858765721
218,0.281323635056615
219,0.281303530931473
220,0.281117385625839
221,0.281094766408205
222,0.28091676749289
223,0.280951769202948
224,0.281225704476237
225,0.280794796422124
226,0.280869932547212
227,0.281098204106092
228,0.280468271300197
229,0.280475669875741
230,0.280744473710656
231,0.28049136467278
232,0.280555190220475
233,0.280419292896986
234,0.280522654652595
235,0.280328786075115
236,0.280305668339133
237,0.280046530142426
238,0.280312619134784
239,0.280189975202084
240,0.280051886513829
241,0.279770103394985
242,0.279810536280274
243,0.279569708630443
244,0.279299510493875
245,0.27943819694221
246,0.279218719899654
247,0.279061747267842
248,0.279092911481857
249,0.278946403264999
250,0.278884047195315
251,0.278647629618645
252,0.278775628879666
253,0.278672044351697
254,0.278521324694157
255,0.278093055859208
256,0.277661128118634
257,0.277621068358421
258,0.277473413199186
259,0.277580186799169
260,0.277153688371181
261,0.277315743640065
262,0.277293821275234
263,0.27711340546608
264,0.277280193269253
265,0.277068288996816
266,0.277102519422769
267,0.276978180557489
268,0.27685959905386
269,0.276793904602528
270,0.276641491726041
271,0.276728933602571
272,0.276710698157549
273,0.276736954823136
274,0.276517452895641
275,0.276633694767952
276,0.276479686573148
277,0.276266012340784
278,0.276454773843288
279,0.276135746911168
280,0.27640701726079
281,0.276395831033587
282,0.276301787048578
283,0.276134875491261
284,0.276025858148932
285,0.276023640856147
286,0.275885851532221
287,0.275857675746083
288,0.276122941747308
289,0.276002365648746
290,0.275650878176093
291,0.275806281417608
292,0.275590939074755
293,0.275499486252665
294,0.275777482390404
295,0.27549300827086
296,0.275424574539065
297,0.275625343099236
298,0.275185566395521
299,0.275338901057839
300,0.275360226109624
301,0.275039356052875
302,0.275412890911102
303,0.275031433328986
304,0.274986990764737
305,0.274985544905066
306,0.274983228445053
307,0.274853036776185
308,0.27480851829052
309,0.27519568130374
310,0.274994189664721
311,0.274881486669183
312,0.274895362630486
313,0.274845439046621
314,0.274789360910654
315,0.274669682756066
316,0.274404192119837
317,0.274577805399895
318,0.274680992588401
319,0.27447155430913
320,0.274411092177033
321,0.274426363632083
322,0.274301452636719
323,0.274603639543056
324,0.274313710778952
325,0.274360570162535
326,0.274285659492016
327,0.274057860523462
328,0.274282669350505
329,0.274057761281729
330,0.274053875356913
331,0.274346619471908
332,0.274093410968781
333,0.274114088490605
334,0.273696657270193
335,0.273939576521516
336,0.273939951136708
337,0.274047921076417
338,0.273952357247472
339,0.273891272395849
340,0.27377714894712
341,0.273646284341812
342,0.273798399493098
343,0.273803530707955
344,0.273711380437016
345,0.273773711174726
346,0.273796032592654
347,0.273480020388961
348,0.273608717322349
349,0.273532810360193
350,0.273560611382127
351,0.27352468803525
352,0.273540432527661
353,0.273392751887441
354,0.273347760811448
355,0.273168989270926
356,0.27326335772872
357,0.273383583426475
358,0.273168167546391
359,0.273296117708087
360,0.273063785284758
361,0.273090216964483
362,0.273441356197
363,0.272984115183353
364,0.273295568823814
365,0.273049485832453
366,0.273162337839603
367,0.272806839868426
368,0.273125319331884
369,0.272825374156237
370,0.272912268266082
371,0.272771463990211
372,0.272837083041668
373,0.27292133718729
374,0.272830008491874
375,0.273111567348242
376,0.273101502805948
377,0.272841666787863
378,0.2726574151963
379,0.272727045491338
380,0.272800960689783
381,0.272758932635188
382,0.272803925722837
383,0.272655870839953
384,0.272613644376397
385,0.272683597505093
386,0.272692516297102
387,0.272641993686557
388,0.272709058523178
389,0.272599892839789
390,0.272435770779848
391,0.272463972270489
392,0.272406324222684
393,0.272464991733432
394,0.272582604810595
395,0.272536491379142
396,0.272432880476117
397,0.27242598041892
398,0.272339832782745
399,0.272003193199635
400,0.272222197502851
401,0.272497653216124
402,0.27239797912538
403,0.272186024263501
404,0.272091930732131
405,0.272061836719513
406,0.272172795161605
407,0.272016247361898
408,0.272133111134171
409,0.272032066807151
410,0.271880025789142
411,0.271824099421501
412,0.272019710168242
413,0.272259092628956
414,0.271941286474466
415,0.272072474211454
416,0.272032888755202
417,0.27189537294209
418,0.271865652427077
419,0.271991484686732
420,0.271938446611166
421,0.2716880530864
422,0.27193862080574
423,0.271947215572
424,0.2717575827986
425,0.27177571862936
426,0.271638676300645
427,0.271690917536616
428,0.271822030767798
429,0.271685187220573
430,0.271937698498368
431,0.27164527758956
432,0.271557637006044
433,0.271603624224663
434,0.271469123288989
435,0.271638725921512
436,0.271685710698366
437,0.271584741845727
438,0.271350839063525
439,0.271452930048108
440,0.271571064591408
441,0.271632050126791
442,0.271410927698016
443,0.271488255262375
444,0.271466979682445
445,0.271429536789656
446,0.271385392397642
447,0.271479586064815
448,0.271323312073946
449,0.271295908614993
450,0.271512843891978
451,0.271328817307949
452,0.271469819918275
453,0.271182806417346
454,0.271111306920648
455,0.271135498806834
456,0.271388506144285
457,0.271164695695043
458,0.271202784851193
459,0.271180713400245
460,0.271107571572065
461,0.27075715444982
462,0.270917315408587
463,0.271243343278766
464,0.271027478203177
465,0.271123240366578
466,0.271125308275223
467,0.271085174456239
468,0.271138985529542
469,0.270900773778558
470,0.271026854738593
471,0.271162800937891
472,0.27093273639679
473,0.270874217003584
474,0.27081657089293
475,0.270887769460678
476,0.270687648952007
477,0.271033281683922
478,0.270702547505498
479,0.270776959359646
480,0.270761987790465
481,0.270977777838707
482,0.270616474449635
483,0.270679228678346
484,0.27081295825541
485,0.270784981548786
486,0.270514208748937
487,0.270663733109832
488,0.270756705626845
489,0.270678082853556
490,0.270413788035512
491,0.270626339837909
492,0.270758973434567
493,0.270757702291012
494,0.270514209941029
495,0.270579779446125
496,0.270337382778525
497,0.270426841527224
498,0.270382498130202
499,0.270450508594513
500,0.270400085970759
501,0.270237757265568
502,0.270479058846831
503,0.270366803258657
504,0.270572628304362
505,0.270577138513327
506,0.270247622877359
507,0.270419492721558
508,0.270013496875763
509,0.270421635210514
510,0.270213094651699
511,0.270263791233301
512,0.270102384015918
513,0.270354148000479
514,0.270189228579402
515,0.270063221752644
516,0.270292589440942
517,0.270321164429188
518,0.270401281416416
519,0.270262371152639
520,0.270360450446606
521,0.27032016761601
522,0.270147924050689
523,0.270142567679286
524,0.270079191029072
525,0.270323156788945
526,0.269934874773026
527,0.270159832015634
528,0.270007642954588
529,0.269989257231355
530,0.270259157121181
531,0.270259406194091
532,0.269938610568643
533,0.270097999423742
534,0.270131407380104
535,0.269944440126419
536,0.269870998635888
537,0.26997660279274
538,0.270018978491426
539,0.269729870557785
540,0.270047751069069
541,0.269821822196245
542,0.269849897548556
543,0.26958483055234
544,0.269538469016552
545,0.269460294246674
546,0.269547637254
547,0.269391336739063
548,0.26924579910934
549,0.26954621694982
550,0.269392458349466
551,0.269446567222476
552,0.269324398264289
553,0.269431620389223
554,0.269528354555368
555,0.269161869361997
556,0.269442706555128
557,0.269143983498216
558,0.269179507791996
559,0.26942917868495
560,0.269133146479726
561,0.269314033687115
562,0.269618188068271
563,0.269370933845639
564,0.269313111901283
565,0.269099937900901
566,0.269313486292958
567,0.269230877608061
568,0.269269117340445
569,0.26915471971035
570,0.269052205830812
571,0.269122358709574
572,0.26907056607306
573,0.269045853093266
574,0.269193483293056
575,0.269221385270357
576,0.269090496450663
577,0.268862274214625
578,0.269070117324591
579,0.26907215975225
580,0.269061796590686
581,0.269004747867584
582,0.269074826166034
583,0.268892293572426
584,0.268925253152847
585,0.268929238542914
586,0.268951461091638
587,0.269031653031707
588,0.269048493504524
589,0.268681137338281
590,0.269083669632673
591,0.269030705913901
592,0.268873011395335
593,0.269142015129328
594,0.268853380382061
595,0.269038802906871
596,0.268884918838739
597,0.268659961298108
598,0.268798423409462
599,0.268556052520871
600,0.268931007832289
601,0.268645612224936
602,0.26854703374207
603,0.268674459755421
604,0.268494668379426
605,0.268511982485652
606,0.268491304293275
607,0.268680887594819
608,0.268555778712034
609,0.268900864049792
610,0.268694738522172
611,0.268592250645161
612,0.268533058539033
613,0.268647804781795
614,0.268661555871367
615,0.268630266562104
616,0.268784971013665
617,0.268690454438329
618,0.268338891416788
619,0.268376534432173
620,0.26846616871655
621,0.268488913476467
622,0.26818179436028
623,0.268653285056353
624,0.268320356234908
625,0.268380171209574
626,0.267970488220453
627,0.268262810483575
628,0.268116648867726
629,0.26827456779778
630,0.268151351138949
631,0.268074871376157
632,0.268137500360608
633,0.268123026639223
634,0.268232789710164
635,0.268123549073935
636,0.268033990040421
637,0.267598821297288
638,0.268153394684195
639,0.267740348353982
640,0.267552733495831
641,0.267670419961214
642,0.267535245120525
643,0.267638557702303
644,0.267673833146691
645,0.267528369575739
646,0.267654475495219
647,0.267441600188613
648,0.267255131229758
649,0.267438386827707
650,0.267363674342632
651,0.267375433519483
652,0.267260088548064
653,0.267326255664229
654,0.26726484760642
655,0.26725881896913
656,0.267464495450258
657,0.267332009971142
658,0.267149204611778
659,0.267320277094841
660,0.26714656367898
661,0.267114800363779
662,0.267129573151469
663,0.267016172483563
664,0.267006507441401
665,0.267156478539109
666,0.266964080631733
667,0.267173992544413
668,0.267194121256471
669,0.266912985816598
670,0.267008748576045
671,0.266995245367289
672,0.267081940695643
673,0.267040934935212
674,0.266954962536693
675,0.26703244023025
676,0.26698154501617
677,0.26696305885911
678,0.26706798993051
679,0.267028878182173
680,0.267104262784123
681,0.266916273981333
682,0.267112085074186
683,0.267053118422627
684,0.267159592881799
685,0.267034582495689
686,0.266929203718901
687,0.266767447590828
688,0.266857157349586
689,0.267005360797048
690,0.266885333135724
691,0.265704241171479
692,0.263351247832179
693,0.263351148590445
694,0.263516964837909
695,0.263143254220486
696,0.263138273358345
697,0.263442899957299
698,0.263228305950761
699,0.263202970102429
700,0.262267338633537
701,0.261856658905745
702,0.26149585314095
703,0.260617296472192
704,0.260439298376441
705,0.260554442405701
706,0.260515230819583
707,0.260528509095311
708,0.260544503256679
709,0.260375697165728
710,0.26060733191669
711,0.260203154087067
712,0.260188206806779
713,0.259308578446507
714,0.25901384063065
715,0.258750193044543
716,0.259004300236702
717,0.258869474679232
718,0.258946652635932
719,0.258929113820195
720,0.258832429349422
721,0.25876678545028
722,0.2589239564538
723,0.258881929665804
724,0.258911948725581
725,0.258839007019997
726,0.258667808771133
727,0.258769973814487
728,0.258387470319867
729,0.258483208045363
730,0.258659787550569
731,0.258502589911222
732,0.258417514413595
733,0.258463153988123
734,0.258211589157581
735,0.25851150855422
736,0.258283386342227
737,0.258279351443052
738,0.258304587006569
739,0.258165900409222
740,0.257987353280187
741,0.258078607395291
742,0.258157829195261
743,0.257893035709858
744,0.258057008460164
745,0.257871536687016
746,0.258302569575608
747,0.258071234002709
748,0.257950509414077
749,0.258110843971372
750,0.257989845499396
751,0.258015903010964
752,0.257588433474302
753,0.25784552834928
754,0.257583300620317
755,0.257878038734198
756,0.257937006726861
757,0.257633948028088
758,0.257986332923174
759,0.257583301402628
760,0.257805743403733
761,0.257690698392689
762,0.257510631531477
763,0.25758795954287
764,0.25778847925365
765,0.25768212787807
766,0.257798643819988
767,0.257694210931659
768,0.257726696580648
769,0.257774180322885
770,0.257412751428783
771,0.257675601132214
772,0.257598797306418
773,0.257600416168571
774,0.257705222517252
775,0.257505101673305
776,0.257724404633045
777,0.257445087209344
778,0.257716782018542
779,0.257451615184545
780,0.257471021339297
781,0.257464194968343
782,0.257625054493546
783,0.257633175775409
784,0.257640101760626
785,0.257507119849324
786,0.257473837137222
787,0.257316989302635
788,0.257396782264113
789,0.257216442748904
790,0.25770019043237
791,0.257284502610564
792,0.257378148213029
793,0.257405601777136
794,0.257466388642788
795,0.257338114790618
796,0.257412727251649
797,0.257107675224543
798,0.257290755845606
799,0.257342972047627
800,0.257359539344907
801,0.257502834945917
802,0.257450369000435
803,0.257309590056539
804,0.257046466171741
805,0.257102170176804
806,0.257348802164197
807,0.257381336539984
808,0.257241977229714
809,0.257044846527278
810,0.257547228299081
811,0.257193373627961
812,0.257429019771516
813,0.257192701213062
814,0.2570649760589
815,0.257328423857689
816,0.257173244506121
817,0.25724043391645
818,0.25721880916506
819,0.257084831260145
820,0.257092753313482
821,0.257148133553564
822,0.257180394306779
823,0.257172572091222
824,0.257118985578418
825,0.257198705337942
826,0.257097661010921
827,0.257073671296239
828,0.257020308673382
829,0.25692210379988
830,0.256935805156827
831,0.257067841179669
832,0.257081941440701
833,0.257244444191456
834,0.257003193050623
835,0.256918118447065
836,0.25682609193027
837,0.257031916677952
838,0.256911765411496
839,0.256861542351544
840,0.256763562485576
841,0.256871631778777
842,0.256959895417094
843,0.256868243142962
844,0.25696438036859
845,0.256922727413475
846,0.256801029853523
847,0.256853122077882
848,0.257013831585646
849,0.256827537044883
850,0.256911416463554
851,0.256750134155154
852,0.256788598559797
853,0.256830327622592
854,0.256908203624189
855,0.25691315934062
856,0.256745400801301
857,0.256914903596044
858,0.257012709900737
859,0.256692537292838
860,0.256683817952871
861,0.25678588245064
862,0.256851850897074
863,0.256958824694157
864,0.256987448632717
865,0.256660973466933
866,0.256925517171621
867,0.256824173219502
868,0.256688400991261
869,0.256807706616819
870,0.256719318144023
871,0.256796869970858
872,0.256523880474269
873,0.256556889079511
874,0.256791239455342
875,0.256873399801552
876,0.25669440574944
877,0.256707210466266
878,0.2569472900033
879,0.256628760956228
880,0.256600461117923
881,0.25650713916868
882,0.256239082701504
883,0.256691217198968
884,0.256811343543231
885,0.256375801116228
886,0.256744528859854
887,0.256737328134477
888,0.256533994376659
889,0.256631924584508
890,0.256448894292116
891,0.256715755686164
892,0.256493362039328
893,0.256565609164536
894,0.256578064784408
895,0.25631800558418
896,0.256361053064466
897,0.256603151187301
898,0.256574676670134
899,0.256462222672999
900,0.2564712408185
901,0.256706288456917
902,0.256313695423305
903,0.256530905738473
904,0.256682596690953
905,0.256647345796227
906,0.25621591463685
907,0.256302833966911
908,0.25657599683851
909,0.25669759362936
910,0.256479312255979
911,0.256407266147435
912,0.25645646777004
913,0.256371766366065
914,0.256408959068358
915,0.256287263743579
916,0.256596474610269
917,0.256516133025289
918,0.256410679221153
919,0.256434420309961
920,0.25639318998903
921,0.256200817227364
922,0.256025210022926
923,0.25587673317641
924,0.255896938033402
925,0.255702372603118
926,0.255774468444288
927,0.255717469863594
928,0.255748584829271
929,0.255754788257182
930,0.255681370832026
931,0.255644077248871
932,0.255620634742081
933,0.255604965128005
934,0.255235266536474
935,0.255522281192243
936,0.255422357805073
937,0.255445201843977
938,0.255454967208207
939,0.255875115022063
940,0.255387131609023
941,0.25561762034893
942,0.255357013046741
943,0.255771826915443
944,0.255413390621543
945,0.255354347676039
946,0.255276023223996
947,0.255344457812607
948,0.255477688387036
949,0.255201310738921
950,0.255508229881525
951,0.25542544670403
952,0.255126374363899
953,0.255358085036278
954,0.255387057214975
955,0.255397919379175
956,0.255284742079675
957,0.255318398699164
958,0.254941251017153
959,0.255271139852703
960,0.25505701918155
961,0.255570013187826
962,0.255438226871192
963,0.255164515897632
964,0.255261698327959
965,0.255125676766038
966,0.25532430306077
967,0.25520524777472
968,0.255369817391038
969,0.255160280317068
970,0.254996158108115
971,0.2552295614779
972,0.255128841549158
973,0.25519366376102
974,0.255124779865146
975,0.255110083334148
976,0.255282574705779
977,0.255172088295221
978,0.255039031729102
979,0.255197873227298
980,0.255154052600265
981,0.255016087554395
982,0.255241893567145
983,0.255066609829664
984,0.255266880244017
985,0.255213492289186
986,0.254874486252665
987,0.25508387427777
988,0.255047229193151
989,0.255310377515852
990,0.255056595355272
991,0.255077746137977
992,0.255074308216572
993,0.25520375225693
994,0.255045110657811
995,0.255062325112522
996,0.254805130437016
997,0.255062300562859
998,0.255176348537207
999,0.25489526361227
1000,0.254976652376354
1001,0.254865916147828
1002,0.255168027691543
1003,0.254859438836575
1004,0.254786297120154
1005,0.25521508846432
1006,0.254968181215227
1007,0.255019376091659
1008,0.255156269222498
1009,0.254963298849761
1010,0.255046007446945
1011,0.255178441926837
1012,0.255046854428947
1013,0.25483816396445
1014,0.255025654919445
1015,0.254977000281215
1016,0.254883254766464
1017,0.254961479865015
1018,0.255048000626266
1019,0.254955052547157
1020,0.254809838943183
1021,0.254921571239829
1022,0.255130908638239
1023,0.255092394724488
1024,0.254821946397424
1025,0.254789784513414
1026,0.255028120689094
1027,0.255008440054953
1028,0.254862578697503
1029,0.254709441773593
1030,0.254847531616688
1031,0.254851567558944
1032,0.25489618435502
1033,0.254864795394242
1034,0.25465672839433
1035,0.254781887307763
1036,0.25464614007622
1037,0.254825059697032
1038,0.254900569543242
1039,0.254314382821321
1040,0.253412682823837
1041,0.252246760837734
1042,0.251192996129394
1043,0.251073566004634
1044,0.251226677745581
1045,0.251209487691522
1046,0.251191600076854
1047,0.251010263562202
1048,0.251320297904313
1049,0.251098503060639
1050,0.251163972690701
1051,0.251087566465139
1052,0.251119703054428
1053,0.251054757274687
1054,0.250931440703571
1055,0.251179891340435
1056,0.250915721617639
1057,0.250977080985904
1058,0.250938765108585
1059,0.251057995706797
1060,0.250787224061787
1061,0.251131935566664
1062,0.250895641446114
1063,0.250871726237237
1064,0.250960638448596
1065,0.251012355908751
1066,0.250935402475297
1067,0.251087616086006
1068,0.25095181889832
1069,0.251143544875085
1070,0.250859220735729
1071,0.250881068632007
1072,0.250799006596208
1073,0.251120201684534
1074,0.250651401765645
1075,0.250749008618295
1076,0.250946810804307
1077,0.250725740194321
1078,0.250929597429931
1079,0.250889015756547
1080,0.250621880926192
1081,0.250747089870274
1082,0.250724843367934
1083,0.250856281109154
1084,0.250656932890415
1085,0.250640664212406
1086,0.250984454341233
1087,0.250778505131602
1088,0.251017363518476
1089,0.250675640925765
1090,0.250530353039503
1091,0.250924864523113
1092,0.25073535669595
1093,0.250701101645827
1094,0.250927978679538
1095,0.251074313409626
1096,0.250728331021965
1097,0.250733662508428
1098,0.250800851248205
1099,0.250695123188198
1100,0.251012007892132
1101,0.25065653372556
1102,0.250736328624189
1103,0.250846390612423
1104,0.250685407333076
1105,0.250803666375577
1106,0.250711640156806
1107,0.250967389196157
1108,0.251052016280591
1109,0.250566625185311
1110,0.250538498647511
1111,0.250672203749418
1112,0.251066540628672
1113,0.250901521332562
1114,0.250937494561076
1115,0.250814477689564
1116,0.250722028315067
1117,0.250949701890349
1118,0.250706383138895
1119,0.250856305286288
1120,0.250708999708295
1121,0.250870131924748
1122,0.250647215992212
1123,0.250696069449186
1124,0.250850700214505
1125,0.250479108765721
1126,0.250504294708371
1127,0.250804313607514
1128,0.250543656125665
1129,0.25081632129848
1130,0.250601029358804
1131,0.250803292058408
1132,0.250592957772315
1133,0.250756182856858
1134,0.250626614391804
1135,0.250602299794555
1136,0.25060434281826
1137,0.25064798887819
1138,0.25088408306241
1139,0.250638123787939
1140,0.250639493428171
1141,0.250843151770532
1142,0.25076417978853
1143,0.250359803400934
1144,0.25074148491025
1145,0.25088801920414
1146,0.250569017268717
1147,0.250514384508133
1148,0.250735630579293
1149,0.250551803000271
1150,0.250528683997691
1151,0.250522629506886
1152,0.250534862019122
1153,0.25048140026629
1154,0.250416379235685
1155,0.250734036043286
1156,0.250715426504612
1157,0.250527238734066
1158,0.25067648857832
1159,0.250847910493612
1160,0.250506511889398
1161,0.250685033276677
1162,0.250634835027158
1163,0.250620784796774
1164,0.250703966915607
1165,0.250576191395521
1166,0.250582618713379
1167,0.250746865719557
1168,0.250643355213106
1169,0.25059918563813
1170,0.250443234629929
1171,0.250739167444408
1172,0.250471061468124
1173,0.250724419951439
1174,0.250720533616841
1175,0.250560820586979
1176,0.250925886556506
1177,0.25063495952636
1178,0.250629678703845
1179,0.250506462194025
1180,0.248717957474291
1181,0.248254463635385
1182,0.247724828608334
1183,0.247269879542291
1184,0.247120207026601
1185,0.247102319635451
1186,0.24667422670871
1187,0.247068388909101
1188,0.246771533973515
1189,0.24527520108968
1190,0.245330531597137
1191,0.244794443398714
1192,0.244030158892274
1193,0.243626554384828
1194,0.243594866022468
1195,0.24382323730737
1196,0.243714794255793
1197,0.24324950709939
1198,0.243556351773441
1199,0.243536596186459
1200,0.24363450191915


==> tables/convformer_train_ber_outer_001_ps_0012.csv <==
Epoch,BEROuter
1,0.438890137150884
2,0.315176604613662
3,0.264774585627019
4,0.197362065464258
5,0.181668197847903
6,0.202811793684959
7,0.135217697136104
8,0.122136182952672
9,0.115665438361466
10,0.102769625149667
11,0.093007153775543
12,0.0948068772815168
13,0.0817458113096654
14,0.0845154343731701
15,0.0735613530874252
16,0.0706871057115495
17,0.0685624209977686
18,0.0993464694358408
19,0.0710238164383918
20,0.0629760762117803
21,0.0581637587118894
22,0.0544625867251307
23,0.0510662854183465
24,0.0489370230957866
25,0.047148082703352
26,0.0457348136976361
27,0.0443105074204505
28,0.0434293630905449
29,0.0424175528809428
30,0.0415333570446819
31,0.0403596000839025
32,0.0396782442554832
33,0.0389107270911336
34,0.0376378897763789
35,0.0369095369940624
36,0.0360433972906321
37,0.0355744437873363
38,0.0345290131820366
39,0.0339454154297709
40,0.033545787576586
41,0.0327188120735809
42,0.0322284454386681
43,0.0314407359203324
44,0.0300487272348255
45,0.0287879442237318
46,0.0279786689160392
47,0.0273614508891478
48,0.0267056789202616
49,0.0264605209883302
50,0.0260543829668313
51,0.0255566412582993
52,0.0253046168573201
53,0.0252098598284647
54,0.0246868394175544
55,0.0245757045503706
56,0.0243920396082103
57,0.0239671840984374
58,0.023695374103263
59,0.0234723415132612
60,0.0229463201668113
61,0.0225885524321347
62,0.022392985667102
63,0.0220139572862536
64,0.0219111639074981
65,0.0216363531723618
66,0.021403809231706
67,0.021148784016259
68,0.0208733119955286
69,0.0206838486716151
70,0.0205991115653887
71,0.0205114752287045
72,0.0203485113848001
73,0.0202716579241678
74,0.0201971950451843
75,0.019859518064186
76,0.0199186204001308
77,0.0196639512339607
78,0.0196533209108748
79,0.0194431566027924
80,0.0194795741629787
81,0.0192839564802125
82,0.0190331529011019
83,0.019081726714503
84,0.0190974940359592
85,0.0187334193754941
86,0.0185572312539443
87,0.0182533270283602
88,0.018281504935585
89,0.018188070289325
90,0.0179869086225517
91,0.0178289800905623
92,0.0177821864932776
93,0.0176720688515343
94,0.0175593064865097
95,0.0175683599803597
96,0.0173276779986918
97,0.0172626246907748
98,0.0171624762169085
99,0.0172210699156858
100,0.0170859279041179
101,0.0169288640585728
102,0.0168960577086546
103,0.0167834986653179
104,0.0167852788837627
105,0.0166877752356231
106,0.0166955063375644
107,0.0165843714936636
108,0.0164354456821457
109,0.0164979558787309
110,0.0163617457612418
111,0.0163838709658012
112,0.016290131136775
113,0.0162446090742014
114,0.0162125147273764
115,0.0161285914247856
116,0.0161398321064189
117,0.0159925847128034
118,0.0160528060863726
119,0.0158526616357267
120,0.015873820472043
121,0.0158643092005514
122,0.0158365890267305
123,0.0156658431701362
124,0.015672811313998
125,0.0156445825565606
126,0.0156451929477043
127,0.0158310449961573
128,0.015715179911349
129,0.0156183374719694
130,0.0156314599933103
131,0.0154394027078524
132,0.0154756677499972
133,0.0154965723468922
134,0.0153755192528479
135,0.0153996789990924
136,0.0152384444628842
137,0.0153156030317768
138,0.0152260848297738
139,0.0151479597995058
140,0.0151682539982721
141,0.0151189172291197
142,0.0150084436219186
143,0.0151573694171384
144,0.0150397241162136
145,0.0148841353319585
146,0.0149316918640398
147,0.014951884362381
148,0.0148149112705141
149,0.0148091638064943
150,0.01475550374249
151,0.0147817488433793
152,0.0146749373269267
153,0.0145827233418822
154,0.0148168949177489
155,0.0147428389103152
156,0.0146197004825808
157,0.0147255964693613
158,0.0146523034363054
159,0.0145739241293632
160,0.0144913740735501
161,0.0145003258623183
162,0.0144661970320158
163,0.0143900556932203
164,0.0144933068146929
165,0.0143813073378988
166,0.0143192040501162
167,0.0144198103505187
168,0.0142589826812036
169,0.0142212426173501
170,0.014325511015486
171,0.0141855879244395
172,0.0142806501779705
173,0.01413945551496
174,0.0142196658602916
175,0.01417694124626
176,0.0140847781603225
177,0.014176992138382
178,0.0141050214949064
179,0.0141369123500772
180,0.0140615339530632
181,0.0140777082764544
182,0.0140502424887382
183,0.0140104170027189
184,0.0139039615169168
185,0.0140359500492923
186,0.0139815778797492
187,0.0138807172467932
188,0.0138775637885556
189,0.0138113406440243
190,0.0136955264420249
191,0.0137498477147892
192,0.0138187665957958
193,0.0136894229240716
194,0.0138047793717124
195,0.0137473554653116
196,0.0136608381476253
197,0.0137441511335783
198,0.0136831668298692
199,0.013636322368402
200,0.0136054487223737
201,0.0134977725241333
202,0.0134422814054415
203,0.0134963992470875
204,0.0135199994919822
205,0.0134339908137918
206,0.0134659834112972
207,0.0134315493889153
208,0.0134145612828434
209,0.0134531151480041
210,0.0133820600574836
211,0.0132984419097193
212,0.0133321638149209
213,0.013342132915277
214,0.013385823876597
215,0.0133196515939198
216,0.0132251997268759
217,0.0132206729054451
218,0.0132355756568722
219,0.0132871504034847
220,0.0131632489920594
221,0.0131857811543159
222,0.013246918048244
223,0.0131542971660383
224,0.0131020103977062
225,0.0131500247353688
226,0.0130973819014616
227,0.0129967756406404
228,0.0130905154626817
229,0.0129980471800081
230,0.0130507917376235
231,0.0130404157354496
232,0.0130482994369231
233,0.0130655419151299
234,0.0130214439891279
235,0.0129513552878052
236,0.0129539492842741
237,0.0129767865967006
238,0.0130278018349782
239,0.012908935865853
240,0.0129197695828043
241,0.0129945885110646
242,0.0128035485045984
243,0.0128973900526762
244,0.0128444420383312
245,0.0129393008537591
246,0.0129121910687536
247,0.012778574959375
248,0.0128612775402144
249,0.0128186546894722
250,0.0128545128344558
251,0.0127523806621321
252,0.0127986656827852
253,0.012696482653264
254,0.0127559919282794
255,0.0127009585662745
256,0.0127495832298882
257,0.0127331037283875
258,0.0127851870888844
259,0.0126728824037127
260,0.0127578229969367
261,0.0127250165934674
262,0.0126089480821975
263,0.0126705935690552
264,0.0126425173971802
265,0.0126062523387373
266,0.0126367699308321
267,0.0126592511939816
268,0.0125985212437809
269,0.0126152041601017
270,0.0125952660152689
271,0.0126067609759048
272,0.0125099693937227
273,0.0125535077834502
274,0.0125332644628361
275,0.0125916038989089
276,0.0125336205144413
277,0.012453511885833
278,0.0125008141039871
279,0.012595723757986
280,0.0126111351768486
281,0.0124029544065706
282,0.0124774681497365
283,0.0125638329121284
284,0.0124535627476871
285,0.0124284365796484
286,0.0123695376631804
287,0.0125465396256186
288,0.0124198916763999
289,0.0124313357588835
290,0.0123298139614053
291,0.0123326622531749
292,0.0124074303125963
293,0.0124672447773628
294,0.012395528475754
295,0.0123179629514925
296,0.0123156232526526
297,0.0124231977225281
298,0.0122908531711437
299,0.0123055524844676
300,0.0122963971900754
301,0.0122226463793777
302,0.0123083499190398
303,0.0123724876949564
304,0.012220052392222
305,0.0122988385939971
306,0.0122593691991642
307,0.0122987877507694
308,0.012235616366379
309,0.0122338361805305
310,0.0122458905889653
311,0.0121584069007076
312,0.0122628787579015
313,0.0122223920677789
314,0.0122791039245203
315,0.0121802778285928
316,0.0121198530145921
317,0.012135722162202
318,0.0121747337724082
319,0.0122139997547492
320,0.0121267703385092
321,0.0121956383367069
322,0.0121532189124264
323,0.0121170555613935
324,0.0120016482565552
325,0.0120989484782331
326,0.0120914208004251
327,0.0121126305288635
328,0.0122032168600708
329,0.0120356753538363
330,0.0120603945758194
331,0.0121020511118695
332,0.0119654849311337
333,0.0120114647364244
334,0.0120027163834311
335,0.012012888896279
336,0.0119699608418159
337,0.0119146731495857
338,0.0119565839832649
339,0.0119324242253788
340,0.0118876142520458
341,0.0118427025526762
342,0.0118660484766588
343,0.0119294741936028
344,0.0118323774193414
345,0.0118634036369622
346,0.0118731184140779
347,0.0119996137660928
348,0.0118157453462482
349,0.0119107058830559
350,0.0118673200416379
351,0.011836293884553
352,0.0118736269976944
353,0.0119116214103997
354,0.0118098452896811
355,0.011856333729811
356,0.0117905174964108
357,0.0118957014079206
358,0.011834259335883
359,0.011812897042837
360,0.0118179832608439
361,0.0118041995167732
362,0.0117888390179724
363,0.0117889915895648
364,0.0117089846916497
365,0.0117000328702852
366,0.0117698672553524
367,0.011705932924524
368,0.0117752586887218
369,0.011643778802827
370,0.0117430626298301
371,0.0117550153611228
372,0.0117084252065979
373,0.0117045087879524
374,0.0116252647945657
375,0.0116227216622792
376,0.0116725670569576
377,0.0116241458244622
378,0.0116886905254796
379,0.0117461652564816
380,0.0116478478256613
381,0.0116470340057276
382,0.0116927086212672
383,0.0116199750755914
384,0.0116120405052789
385,0.0116141258901916
386,0.0116468814108521
387,0.0116277061821893
388,0.0116481021069922
389,0.0115445457957685
390,0.0116321312543005
391,0.0115213015978225
392,0.0115010582492687
393,0.0115669253561646
394,0.0115634158346802
395,0.0114874779363163
396,0.0115219628065825
397,0.0114171857968904
398,0.0114177961391397
399,0.0115247602458112
400,0.0114759321045131
401,0.0114717613998801
402,0.0114053856418468
403,0.0114722191379406
404,0.0115380862192251
405,0.0114683535881341
406,0.0114184573572129
407,0.011472524323035
408,0.0114589948486537
409,0.011360931720119
410,0.0114510602969676
411,0.0113595075509511
412,0.0114339195680805
413,0.0115025332686491
414,0.0115223188162781
415,0.011472982079722
416,0.0113571170181967
417,0.0113948570680805
418,0.0113367211003788
419,0.0113643903518096
420,0.0113765974109992
421,0.011317749323789
422,0.0113081363029778
423,0.0114166263118386
424,0.0112842817255296
425,0.0114016726845875
426,0.0113750206236728
427,0.0113139855023474
428,0.0113559980154969
429,0.0114787804055959
430,0.0112888593482785
431,0.0113224795577116
432,0.0114155072928406
433,0.0112291975016706
434,0.0113613386079669
435,0.0113550316472538
436,0.0112706505204551
437,0.0113509626244195
438,0.0112960310140625
439,0.011337178866379
440,0.0112560021132231
441,0.0113217166252434
442,0.0112254845304415
443,0.0112328087328933
444,0.0112331647635438
445,0.0112094628042541
446,0.0112823489448056
447,0.0112239077780396
448,0.0112040204997174
449,0.011232300112024
450,0.011306101793889
451,0.0112420148798265
452,0.0112206017272547
453,0.0112746178288944
454,0.0110934959980659
455,0.01126688670367
456,0.0112287397077307
457,0.0112203982518986
458,0.0111405439395458
459,0.0111721804994158
460,0.0111818443797529
461,0.0111172488378361
462,0.0111928815674037
463,0.0111858625337482
464,0.0111870323843323
465,0.0111489871167578
466,0.0111357628297992
467,0.0111373904370703
468,0.0111668907687999
469,0.0112229922600091
470,0.0111576846218668
471,0.0110426842304878
472,0.0111429853457958
473,0.0112094628019258
474,0.0111475121066906
475,0.0111854047584347
476,0.0111700442619622
477,0.0110862735053524
478,0.0110571292135865
479,0.0110800682660192
480,0.0110879519768059
481,0.0110793561837636
482,0.0110425316449255
483,0.0110824079555459
484,0.0110115054436028
485,0.0110725405998528
486,0.0110317996167578
487,0.0110364281199873
488,0.0110485842917115
489,0.0110237633436918
490,0.0110822553629987
491,0.0109749860828742
492,0.0110899864719249
493,0.0110410057660192
494,0.0110260521247983
495,0.0110078942147084
496,0.0109868370555341
497,0.0110736595676281
498,0.0110302737518214
499,0.0109541832399555
500,0.0110401410935447
501,0.0109636945533566
502,0.0110711164353415
503,0.0110030622244813
504,0.0110093692084774
505,0.011007080397103
506,0.0110358177800663
507,0.0109193423483521
508,0.0110207115905359
509,0.0109914655517787
510,0.0110160830919631
511,0.0109965009754524
512,0.0110005191061646
513,0.0110215762443841
514,0.0109824120043777
515,0.0109429934830405
516,0.0108718875283375
517,0.0109796654293314
518,0.0109445702284575
519,0.0109962975024246
520,0.0109537254809402
521,0.0108255007886328
522,0.0110203046840616
523,0.0108257042476907
524,0.0109090172592551
525,0.0108342491439544
526,0.0109519961406477
527,0.0108158877515234
528,0.0108425906579942
529,0.0108531700680032
530,0.0109036766644567
531,0.0108282473823056
532,0.0108929446642287
533,0.0108373518101871
534,0.0107973737688735
535,0.0108736677072011
536,0.0107840477488935
537,0.0108966067666188
538,0.0108814497012645
539,0.0107103986525908
540,0.0108592735836282
541,0.0108471682923846
542,0.0108794151898474
543,0.0107278953772038
544,0.0108524580090307
545,0.0108406070130877
546,0.0108314517326653
547,0.0107877607364208
548,0.0107775881933048
549,0.0108250939031132
550,0.0107412722893059
551,0.010758209542837
552,0.0108268232480623
553,0.0108324181381613
554,0.0106616722559556
555,0.0107485964917578
556,0.0107820640993305
557,0.0108380129793659
558,0.0107989505003206
559,0.0108007815480232
560,0.0107991539640352
561,0.0106945295527112
562,0.0107572431559674
563,0.0107641096017323
564,0.010682373335585
565,0.0108546450920403
566,0.0107691450044513
567,0.0107831322238781
568,0.0107263186550699
569,0.0107527163694613
570,0.0107391360634938
571,0.0107335920049809
572,0.0107049563806504
573,0.0107331851380877
574,0.0106754560233094
575,0.0107510887575336
576,0.0106881716800854
577,0.0106900536175817
578,0.0107104495237581
579,0.010682881984394
580,0.0106683861347847
581,0.0107017011707649
582,0.0106508893985301
583,0.0106684369826689
584,0.0106802880042233
585,0.0107084150356241
586,0.01066940338118
587,0.0106542463460937
588,0.0106763206957839
589,0.0106762189604342
590,0.010638224624563
591,0.0106629438209347
592,0.010611674298998
593,0.0107652285788208
594,0.0106467695068568
595,0.0106215416791383
596,0.0106820173328742
597,0.0105311078997329
598,0.0106019595079124
599,0.0106821699114516
600,0.0106200157571584
601,0.0106763206981123
602,0.0106752525782213
603,0.0106199648953043
604,0.0106651309225708
605,0.010616251938045
606,0.0105414838646539
607,0.0106492109363899
608,0.0107009890535846
609,0.0106195071688853
610,0.0105917870160192
611,0.0106323245214298
612,0.0106224063155241
613,0.0106179812457412
614,0.0106017052195966
615,0.0106034854170866
616,0.0105824282881804
617,0.0105647280812263
618,0.010598246579757
619,0.0105981957004406
620,0.0106090803141706
621,0.0106194054125808
622,0.0105893456132617
623,0.0105629987455904
624,0.0104986066673882
625,0.0105788678932004
626,0.0105091861030087
627,0.0105500287888572
628,0.010587361974176
629,0.0105885318247601
630,0.0105092369636986
631,0.0104929100349545
632,0.0105038963793777
633,0.0104822797991801
634,0.0104919945227448
635,0.0105764773592819
636,0.0104314171685837
637,0.0105061851930805
638,0.0104912315902766
639,0.0104914859100245
640,0.0105440778424963
641,0.0104665632289834
642,0.0104723615758121
643,0.0104603071208112
644,0.0105279543832876
645,0.0104998782137409
646,0.0105375165794976
647,0.0105268862773664
648,0.0104816694185138
649,0.0105317691084929
650,0.0105593875190243
651,0.0104489647597075
652,0.010464020089712
653,0.0103768924204633
654,0.0105194603488781
655,0.0104770917678252
656,0.0104183962964453
657,0.0104476931807585
658,0.0104085289454088
659,0.0104388939484488
660,0.0104469302622601
661,0.0104916384746321
662,0.0104462181590498
663,0.0104050194239244
664,0.0104901126143523
665,0.0104987084073946
666,0.0104523725644685
667,0.0105509951664135
668,0.0105230207159184
669,0.0104614769504406
670,0.0105031843087636
671,0.0104493716568686
672,0.0104282127926126
673,0.0104127505654469
674,0.0103875735378824
675,0.0105123904463835
676,0.0104228722047992
677,0.0104629519791342
678,0.0103663129801862
679,0.0103988650650717
680,0.0103364057582803
681,0.0103515119478107
682,0.0103556318115443
683,0.0104455060674809
684,0.0104241946386173
685,0.0103318280936219
686,0.0104258731077425
687,0.0103146873880178
688,0.0104236860037781
689,0.0104075116966851
690,0.0104078168678097
691,0.0103497317642905
692,0.0103986616269685
693,0.0103475446300581
694,0.0103630577621516
695,0.0104039004445076
696,0.0103156537865289
697,0.0103606163617224
698,0.0103833011072129
699,0.0103999840351753
700,0.0103393557714298
701,0.0104098005197011
702,0.0104063927265815
703,0.0103658552304842
704,0.0103227236890234
705,0.0104127505538054
706,0.0103713992307894
707,0.0103479006967973
708,0.0103525800490752
709,0.0103240461298265
710,0.010282440505689
711,0.0103488671011291
712,0.0104136152053252
713,0.0103135175537318
714,0.0102983605046757
715,0.0104023745772429
716,0.0103497826098464
717,0.0103278099605814
718,0.0103119916864671
719,0.0103339643380605
720,0.0103273013350554
721,0.0103827924572397
722,0.0103558861184865
723,0.0103478498384357
724,0.0102698265388608
725,0.0103322858875617
726,0.0102613833639771
727,0.01031545033562
728,0.0102744042011909
729,0.0103060916252434
730,0.0103411359619349
731,0.010323486647103
732,0.0103162641404197
733,0.0103228254057467
734,0.0103068545775022
735,0.0103050743648782
736,0.0102591962763108
737,0.0103985598683357
738,0.0102957664686255
739,0.0102560427831486
740,0.0102888492005877
741,0.010198262843769
742,0.0102535505150445
743,0.0102378339564893
744,0.0102498375542928
745,0.0102755231712945
746,0.0102476504491642
747,0.010233612350421
748,0.0103072614688426
749,0.0103281151526608
750,0.0103038536629174
751,0.0103046674630605
752,0.0102438357507344
753,0.0102632652991451
754,0.0102465823478997
755,0.0103116356453393
756,0.0103453066968359
757,0.0102275088522583
758,0.010278371470049
759,0.0102598066441715
760,0.0103058373078238
761,0.0102777611208148
762,0.0103198245447129
763,0.0102428693673573
764,0.0101908877887763
765,0.0102975467161741
766,0.0102079775882885
767,0.0102580264327116
768,0.0102102155564353
769,0.0102938845846802
770,0.0102629092440475
771,0.0102371218800545
772,0.0102893578179646
773,0.0102675886196084
774,0.0101594037900213
775,0.0102730817743577
776,0.0103071597218513
777,0.0102024844381958
778,0.0101769513916224
779,0.0101897687895689
780,0.0101653547422029
781,0.010223083809251
782,0.0101396690867841
783,0.0102243553614244
784,0.0101594546111301
785,0.0102064008545131
786,0.0101679995795712
787,0.0102355960314162
788,0.0101914981356822
789,0.0101995344250463
790,0.0102204389497638
791,0.0102312218188308
792,0.0100912987324409
793,0.0102614342211746
794,0.010137482000282
795,0.0101383466506377
796,0.0102058922406286
797,0.0102138776739594
798,0.0102269493509084
799,0.0101557416748256
800,0.0101475527975708
801,0.0102099612634629
802,0.0102304080314934
803,0.010093485834077
804,0.0101407372183166
805,0.0101036075036973
806,0.0101393130747601
807,0.0101555382274091
808,0.0102094017458148
809,0.0101513166446239
810,0.0102313744020648
811,0.0101979576703161
812,0.0102324425359257
813,0.0101703901169822
814,0.0101538597804029
815,0.0101224266504869
816,0.0101327009359375
817,0.0101493838604074
818,0.0101792910718359
819,0.0101644391915761
820,0.0101345828257035
821,0.010202840474667
822,0.0101860049529932
823,0.010186360985972
824,0.0100602216576226
825,0.0101630659005605
826,0.0101656090305187
827,0.0101757307141088
828,0.0101402794674505
829,0.0101062014768831
830,0.0101600141497329
831,0.0101241051475517
832,0.0100680544902571
833,0.0101322431466542
834,0.0101131696649827
835,0.0100271101039834
836,0.0101142377848737
837,0.0101996870036237
838,0.0100123090890702
839,0.0101687116571702
840,0.0101870730728842
841,0.0101108808349818
842,0.0100605268334039
843,0.0100941979303025
844,0.0101052859448828
845,0.0100806175696198
846,0.0100960797898006
847,0.0100205996329896
848,0.0101367190491874
849,0.0101177473028656
850,0.010049794819206
851,0.0100907392380759
852,0.0100643923901953
853,0.0100792951439507
854,0.0100896202353761
855,0.0101376345846802
856,0.010066782918293
857,0.0101139834639616
858,0.00997380608110689
859,0.0101235456403811
860,0.0101721703051589
861,0.0100540164206177
862,0.0101343793724664
863,0.010116323127877
864,0.0100732425029855
865,0.0101328535075299
866,0.0101335147116333
867,0.0101227826927789
868,0.0101160179870203
869,0.0100414533400908
870,0.0101042178296484
871,0.0101111351698637
872,0.0100419619842432
873,0.00998738637543283
874,0.0100668338104151
875,0.010170288393274
876,0.0100548302277457
877,0.0101206464483403
878,0.010028686838923
879,0.0100217694998719
880,0.0100658165523782
881,0.010064951867098
882,0.0100778201443609
883,0.0101130170433316
884,0.010043386160396
885,0.0100531517574564
886,0.010059102702653
887,0.00999521922552958
888,0.0100177004910074
889,0.0101306155486964
890,0.0100219729717355
891,0.0100685122795403
892,0.00999542268342338
893,0.0100201419158839
894,0.00999206572887488
895,0.0100222272821702
896,0.0099669395852834
897,0.0100629173743073
898,0.0100584414624609
899,0.0100371300172992
900,0.0101055911323056
901,0.0100244652433321
902,0.0100691734766588
903,0.0100511172774713
904,0.00999165883404203
905,0.0100700381328352
906,0.0100729373237118
907,0.0100365705159493
908,0.00999984774622135
909,0.0100085452431813
910,0.0100162763451226
911,0.0100054426118732
912,0.0100852969312109
913,0.0100594078551512
914,0.0100521853752434
915,0.0100731407804415
916,0.00999267609557137
917,0.0100179548189044
918,0.0100267031765543
919,0.0100228376337327
920,0.0100503543112427
921,0.0100027469021734
922,0.010058492324315
923,0.00997629833873361
924,0.0100380455586128
925,0.0100473534269258
926,0.0100022382591851
927,0.0100042727449909
928,0.00995132476557046
929,0.00998540269909427
930,0.00993479443015531
931,0.0100185143284034
932,0.0100584414717741
933,0.0100212100194767
934,0.00997065255185589
935,0.00993382802931592
936,0.0100495913636405
937,0.00990585359162651
938,0.00995127392350696
939,0.00997014395659789
940,0.00999140451196581
941,0.0100482181087136
942,0.00997828198014759
943,0.0100742089073174
944,0.00994511953205802
945,0.00997105947812088
946,0.00997807853855193
947,0.00991475454764441
948,0.0099117536470294
949,0.010056203501299
950,0.01001892119064
951,0.00997990956995636
952,0.00996693958644755
953,0.0100413007754833
954,0.0100034589506686
955,0.00997080514091067
956,0.0100550336623564
957,0.0100090029858984
958,0.0100437421747483
959,0.00989542675903067
960,0.00997116119368002
961,0.0100628156762104
962,0.00999369334196672
963,0.00994222033768892
964,0.00995564809651114
965,0.0099455264233984
966,0.00989837679080665
967,0.00994913766742684
968,0.00991750110173598
969,0.00991353386314586
970,0.0100142927176785
971,0.00994745921692811
972,0.0100099185109138
973,0.00984827710082755
974,0.00990285269916057
975,0.00992919951910153
976,0.00993662546621635
977,0.00990915964823216
978,0.00999974600388669
979,0.00987904898589477
980,0.00997584055177867
981,0.00986974111176096
982,0.00994862908613868
983,0.00994923941092566
984,0.00992543568718247
985,0.00988260935409926
986,0.00988311801454984
987,0.0100044253631495
988,0.00986068757250905
989,0.00987406444735825
990,0.0099393720657099
991,0.00995747913839296
992,0.00993754100752994
993,0.00997431468684226
994,0.00997355172759853
995,0.0100289411493577
996,0.00993169179419056
997,0.00989456209586933
998,0.0100404361239634
999,0.00996205677860417
1000,0.00988499988103285
1001,0.00994720490416512
1002,0.0098924258723855
1003,0.00994659455143847
1004,0.00991658561164513
1005,0.00990051301196218
1006,0.00986236602417193
1007,0.00995473257731646
1008,0.00993214956484735
1009,0.00991643302724697
1010,0.00986348502105102
1011,0.00991663644672371
1012,0.00988718698150478
1013,0.00992009513312951
1014,0.00991043119691312
1015,0.00994262726046145
1016,0.00996465077041648
1017,0.00994018584839068
1018,0.00981938709504902
1019,0.00988489817362279
1020,0.00991195710026659
1021,0.00988978099776432
1022,0.00991561917122453
1023,0.00988311798661016
1024,0.00992925040889531
1025,0.00986592639703304
1026,0.0098849490552675
1027,0.00986389190307818
1028,0.00985020986292511
1029,0.00992747021839023
1030,0.00991831494960934
1031,0.00988978097680956
1032,0.00995554635301232
1033,0.00991088896407746
1034,0.00990788810420781
1035,0.00986409536446445
1036,0.00990514150355011
1037,0.00996663440251723
1038,0.00986801176681183
1039,0.00994140655733645
1040,0.00983820629538968
1041,0.00985331247444265
1042,0.00991678903112188
1043,0.00996724480064586
1044,0.00991282176459208
1045,0.00983652782044373
1046,0.00994201691122726
1047,0.00992543569765985
1048,0.00984507275279611
1049,0.00986770661897026
1050,0.00982086213189177
1051,0.00988362661912106
1052,0.00990951569750905
1053,0.00984191926196218
1054,0.00987589548574761
1055,0.00987731964560226
1056,0.00983464589691721
1057,0.00989710520487279
1058,0.00989288363489322
1059,0.0099293521034997
1060,0.00981480947113596
1061,0.00984954865998589
1062,0.00990651478292421
1063,0.0099075320456177
1064,0.00986160309519619
1065,0.00992589347297326
1066,0.00988825512002222
1067,0.0098487856972497
1068,0.00990534496377222
1069,0.00990697255707346
1070,0.00987289460725151
1071,0.00987345408648253
1072,0.00988825508975424
1073,0.00986852039932273
1074,0.00977691681706347
1075,0.00991567005519755
1076,0.00985687286825851
1077,0.00979843169800006
1078,0.00990331046748906
1079,0.00985941601800732
1080,0.00983561228262261
1081,0.00985082019935362
1082,0.00978007028694264
1083,0.00983016999671236
1084,0.00982310007093474
1085,0.00987447133287787
1086,0.00990239491919056
1087,0.00981928538996726
1088,0.00987742137396708
1089,0.0098092654615175
1090,0.00984812447801232
1091,0.00978607207769528
1092,0.00976496409275569
1093,0.00979476961074397
1094,0.00987528511672281
1095,0.00985061677405611
1096,0.0098369347199332
1097,0.00982706736889668
1098,0.00992752108024433
1099,0.009861806537956
1100,0.00989318879204802
1101,0.009841461480828
1102,0.00982142160297371
1103,0.00990585358114913
1104,0.00981414825073443
1105,0.00985656767268665
1106,0.00985712718800642
1107,0.00993036934873089
1108,0.00991948476410471
1109,0.00977025380474515
1110,0.0098419192363508
1111,0.00980962149566039
1112,0.00984629343496636
1113,0.00990620961645618
1114,0.00977335645933636
1115,0.00991465281927958
1116,0.00990453115548007
1117,0.00982584665413014
1118,0.00975753814331256
1119,0.00985534699051641
1120,0.00987686188425869
1121,0.00976898225024343
1122,0.00987813343759626
1123,0.00985305816982873
1124,0.00984822622849606
1125,0.00984410635894164
1126,0.00985224438016303
1127,0.0098238121450413
1128,0.00977167795761488
1129,0.00985112539841794
1130,0.0098756411857903
1131,0.00985417714109644
1132,0.00984904001583345
1133,0.00985992463538423
1134,0.00975397776230238
1135,0.00980677317245863
1136,0.00986119618755765
1137,0.00990732860285789
1138,0.00980494212242775
1139,0.00987925243214704
1140,0.00975575796677731
1141,0.00982457508100197
1142,0.00983317087753676
1143,0.00992919952608645
1144,0.00982635529129766
1145,0.00982182851410471
1146,0.00991470368346199
1147,0.00981699656345882
1148,0.00976409941562451
1149,0.00980504385428503
1150,0.00987370839691721
1151,0.00988347401842475
1152,0.00975194328348152
1153,0.00985860219574533
1154,0.00981836982886307
1155,0.00979604116873816
1156,0.00983174672233872
1157,0.00985616080928594
1158,0.00983439159346744
1159,0.00988901804550551
1160,0.00985341421677731
1161,0.00984807360684499
1162,0.00986394276842475
1163,0.00985219352296554
1164,0.00979187043616548
1165,0.00984364859061316
1166,0.00981623361818492
1167,0.00984959952533245
1168,0.00983037341851741
1169,0.0098591616936028
1170,0.00984156320919283
1171,0.00985890738666057
1172,0.00984385202056728
1173,0.0097872927703429
1174,0.00981689483160153
1175,0.00980524728540331
1176,0.00980555246002041
1177,0.00989456207957119
1178,0.00984792103758082
1179,0.00983347605331801
1180,0.00982803376158699
1181,0.00986256947973743
1182,0.00985097279190086
1183,0.00983622264699079
1184,0.00980707836220972
1185,0.00973246287554503
1186,0.00978210479021072
1187,0.0098756411857903
1188,0.00984085115953349
1189,0.00973505687434226
1190,0.00986175568657927
1191,0.0098297630995512
1192,0.00973831207957119
1193,0.00979054800583981
1194,0.00982950878562406
1195,0.00985112539376132
1196,0.00983693471411243
1197,0.00984451324911788
1198,0.00972763091209345
1199,0.00979517649393529
1200,0.00980117827071808


==> tables/convformer_train_ber_outer_001_ps_0012_unmasked.csv <==
Epoch,BEROuter
1,0.494691173955798
2,0.486958577483892
3,0.483755095601082
4,0.482272857576609
5,0.481313436031342
6,0.480374409034848
7,0.478287973999977
8,0.477470865696669
9,0.477393350750208
10,0.477274484932423
11,0.477339436784387
12,0.476785034239292
13,0.47639420516789
14,0.47578812636435
15,0.473915974423289
16,0.471510884314775
17,0.471356007903814
18,0.472718414515257
19,0.470972656309605
20,0.469824075475335
21,0.466838438734412
22,0.466650451421738
23,0.466635040044785
24,0.465228129178286
25,0.463396616280079
26,0.460055602565408
27,0.456906951591373
28,0.45566442809999
29,0.452143920809031
30,0.448699350506067
31,0.442564656436443
32,0.437276672795415
33,0.436471160873771
34,0.433591827601194
35,0.431228342428803
36,0.428395344167948
37,0.426623443290591
38,0.423881947249174
39,0.420080780088902
40,0.413485981523991
41,0.40508927360177
42,0.39535218283534
43,0.390678974837065
44,0.385526335760951
45,0.381679646223783
46,0.37792445845902
47,0.374162810966372
48,0.37094702154398
49,0.368777577802539
50,0.358314269557595
51,0.335768646299839
52,0.332462778314948
53,0.330182504877448
54,0.328868519440293
55,0.328521229326725
56,0.328447072654963
57,0.32802923515439
58,0.327499398738146
59,0.326493031010032
60,0.324938313141465
61,0.321703653410077
62,0.319021819829941
63,0.317483632713556
64,0.314880838990211
65,0.311295023337007
66,0.306310486420989
67,0.303894154876471
68,0.304071359336376
69,0.302829295247793
70,0.301616983413696
71,0.300825611799955
72,0.299860951155424
73,0.299203908443451
74,0.29849574752152
75,0.29786118529737
76,0.297665872946382
77,0.296783863827586
78,0.296549793928862
79,0.296135619878769
80,0.29610800229013
81,0.295510213002562
82,0.295180571749806
83,0.297081868574023
84,0.294847269654274
85,0.294426838979125
86,0.294559183567762
87,0.294628763049841
88,0.293962412551045
89,0.293608306348324
90,0.293109141662717
91,0.2929073677212
92,0.292102620303631
93,0.290878610685468
94,0.291123564988375
95,0.289502064436674
96,0.288567869663239
97,0.287839415892959
98,0.287214569449425
99,0.286379760503769
100,0.286296396702528
101,0.286352294236422
102,0.285160582512617
103,0.284508219510317
104,0.284516407996416
105,0.284789692983031
106,0.284520681127906
107,0.284792591258883
108,0.2842731320858
109,0.283797770366073
110,0.283721526935697
111,0.283201659917831
112,0.283110158219933
113,0.283577992022037
114,0.283192657008767
115,0.282796538993716
116,0.282639474868774
117,0.282546549215913
118,0.281898813098669
119,0.281545267477632
120,0.282189392000437
121,0.281740682125092
122,0.281551269739866
123,0.281627919003367
124,0.281189178079367
125,0.280510569363832
126,0.281155100464821
127,0.280297709330916
128,0.280084034428
129,0.279894927740097
130,0.279630137383938
131,0.27967830337584
132,0.279293375611305
133,0.278441019579768
134,0.277871560528874
135,0.278623616620898
136,0.277294728308916
137,0.276884674355388
138,0.276936706602573
139,0.276027791127562
140,0.275642710328102
141,0.27521943077445
142,0.275054941251874
143,0.274876566082239
144,0.2740120536834
145,0.273956004008651
146,0.273265391215682
147,0.273167429938912
148,0.273710388019681
149,0.273003193438053
150,0.272525442317128
151,0.272489277869463
152,0.272086954787374
153,0.272145344465971
154,0.271985687166452
155,0.271471058502793
156,0.271129262447357
157,0.271768046021461
158,0.270512756556272
159,0.270580098256469
160,0.270595814585686
161,0.270223093107343
162,0.270264546126127
163,0.269752157106996
164,0.270279754251242
165,0.269810953140259
166,0.269677999317646
167,0.269989073947072
168,0.269596975520253
169,0.269640055149794
170,0.269241191148758
171,0.269317381605506
172,0.269044453501701
173,0.268966939225793
174,0.268762979730964
175,0.268113463968039
176,0.267426258400083
177,0.267775634601712
178,0.266868804469705
179,0.266633361726999
180,0.26661296531558
181,0.266264048144221
182,0.266602843552828
183,0.266301126852632
184,0.266313994899392
185,0.267230183929205
186,0.266657623276114
187,0.26575618468225
188,0.265722615122795
189,0.265650543197989
190,0.2643230792135
191,0.262457997426391
192,0.262658040001988
193,0.262365478053689
194,0.262272551879287
195,0.262345438525081
196,0.262287556529045
197,0.263801533579826
198,0.262049570903182
199,0.26195898398757
200,0.261821248084307
201,0.261868956908584
202,0.262055877521634
203,0.262166757881641
204,0.261710774749517
205,0.261885538324714
206,0.261732085496187
207,0.261634327620268
208,0.262137206792831
209,0.261651825234294
210,0.261405904069543
211,0.262133595272899
212,0.261590077579021
213,0.26133764654398
214,0.261400461345911
215,0.261949014812708
216,0.261309011206031
217,0.261039082109928
218,0.261254332661629
219,0.261206166818738
220,0.262118794471025
221,0.261454426795244
222,0.262085529789329
223,0.26108760625124
224,0.260804554373026
225,0.260721242055297
226,0.260657968595624
227,0.260739247202873
228,0.260462961494923
229,0.260327260345221
230,0.260213022828102
231,0.26032898940146
232,0.260467997267842
233,0.261174935773015
234,0.26026393584907
235,0.260123149082065
236,0.259942586123943
237,0.259832773953676
238,0.259656025916338
239,0.259975646212697
240,0.259630849137902
241,0.259638885855675
242,0.260333822071552
243,0.259959319382906
244,0.259814412742853
245,0.25933609969914
246,0.259495453611016
247,0.259505981430411
248,0.259605468511581
249,0.259470479339361
250,0.259313873574138
251,0.259304616004229
252,0.259529174342752
253,0.259166014865041
254,0.259340422227979
255,0.259076954871416
256,0.259323486164212
257,0.259653940498829
258,0.259271046891808
259,0.259148162677884
260,0.2590349419415
261,0.258986623138189
262,0.259043538719416
263,0.259003101810813
264,0.259055389538407
265,0.258836730197072
266,0.258985097333789
267,0.258909413218498
268,0.259107066094875
269,0.259063984528184
270,0.258748738020658
271,0.259380249530077
272,0.259125477820635
273,0.258896901533008
274,0.258628753051162
275,0.258800821378827
276,0.259502267688513
277,0.258657185658812
278,0.258530284017324
279,0.259335743784904
280,0.258582061380148
281,0.258336293026805
282,0.258606527224183
283,0.258448852300644
284,0.258609069958329
285,0.258761149346828
286,0.258503122404218
287,0.258700927346945
288,0.258630889430642
289,0.258434915989637
290,0.258532979115844
291,0.258505310192704
292,0.258390868529677
293,0.258494781479239
294,0.258213714286685
295,0.257933156564832
296,0.255765899717808
297,0.254735931940377
298,0.254602975733578
299,0.254472717121243
300,0.25455135051161
301,0.254263467676938
302,0.254609486460686
303,0.254532785788178
304,0.254020955339074
305,0.254288339465857
306,0.25426448520273
307,0.254323231726885
308,0.254072021171451
309,0.253997507505119
310,0.254058746248484
311,0.25393611613661
312,0.253831796906888
313,0.254013377092779
314,0.253960123993456
315,0.253945780359209
316,0.253997964672744
317,0.253871571533382
318,0.253756926357746
319,0.253834441713989
320,0.254090128131211
321,0.254004628583789
322,0.254096688777208
323,0.253994659110904
324,0.253493153601885
325,0.253657948598266
326,0.253553273119032
327,0.253676513619721
328,0.25372808791697
329,0.25353257060051
330,0.253534911721945
331,0.253259998373687
332,0.25319896351546
333,0.253203847184777
334,0.253316965326667
335,0.253174549080431
336,0.253349007964134
337,0.253274494893849
338,0.253024911805987
339,0.25315537404269
340,0.252840992361307
341,0.252772531397641
342,0.252812611050904
343,0.252894347272813
344,0.25279023103416
345,0.252746845260262
346,0.252874663621187
347,0.252675892561674
348,0.252823648341
349,0.25277980491519
350,0.252618672028184
351,0.252761595696211
352,0.252502502351999
353,0.252735553942621
354,0.253073790892959
355,0.252756255343556
356,0.252567350938916
357,0.252444009110332
358,0.252355508469045
359,0.252412982806563
360,0.252145649641752
361,0.252222451418638
362,0.252062234543264
363,0.251950387507677
364,0.251785388998687
365,0.25184113457799
366,0.251955524496734
367,0.251888182163239
368,0.251982583813369
369,0.251814940199256
370,0.252019458599389
371,0.251702127270401
372,0.251789915151894
373,0.251647703833878
374,0.251986447907984
375,0.251545113250613
376,0.251607573479414
377,0.251743732094765
378,0.251904306001961
379,0.251883401051164
380,0.251477568596601
381,0.251683764979243
382,0.251684172190726
383,0.251584939472377
384,0.251503151245415
385,0.251438658572733
386,0.251581735014915
387,0.251346698179841
388,0.251339577883482
389,0.251426909081638
390,0.251426653675735
391,0.251221780441701
392,0.25147726342082
393,0.251314349584281
394,0.251641446761787
395,0.251186786517501
396,0.251280780136585
397,0.251199959106743
398,0.251208047457039
399,0.251228239536285
400,0.251130836457014
401,0.251298327706754
402,0.251490741409361
403,0.251792306005955
404,0.251304992027581
405,0.251265064589679
406,0.2510905540362
407,0.251191821433604
408,0.251039843931794
409,0.251049660071731
410,0.251096555665135
411,0.25113287191838
412,0.250933643244207
413,0.250857807025313
414,0.251148130707443
415,0.250906126052141
416,0.25066330704838
417,0.250823525190353
418,0.250854907631874
419,0.2512062670663
420,0.250716764070094
421,0.250731616429985
422,0.250666308552027
423,0.250759590528905
424,0.250709949247539
425,0.250880999527872
426,0.250793465562165
427,0.25049881733954
428,0.250504259951413
429,0.250588589906692
430,0.250813657641411
431,0.250699165575206
432,0.250721087120473
433,0.250459754541516
434,0.250512245520949
435,0.250681414082646
436,0.250553190000355
437,0.250499428808689
438,0.250485084354877
439,0.250409502461553
440,0.25027207236737
441,0.250175687000155
442,0.249998277947307
443,0.250239621400833
444,0.250239926166832
445,0.249873003289103
446,0.250043037198484
447,0.25023244921118
448,0.250068570263684
449,0.250038713999093
450,0.250026456080377
451,0.250079099424183
452,0.25000743329525
453,0.250210477486253
454,0.250077420435846
455,0.250056922808289
456,0.249838925376534
457,0.249880428686738
458,0.249988410994411
459,0.25001562204212
460,0.24998952973634
461,0.249793810211122
462,0.24967682633549
463,0.249885413497686
464,0.249950670562685
465,0.249802049808204
466,0.249726824089885
467,0.249774839133024
468,0.249726824276149
469,0.250030067078769
470,0.249647071100771
471,0.249785722903907
472,0.24976741284132
473,0.249815121889114
474,0.249711412601173
475,0.249822649285197
476,0.249795539788902
477,0.249743557684123
478,0.249636695347726
479,0.249852455146611
480,0.250391497351229
481,0.249866696074605
482,0.249561469107866
483,0.249638221673667
484,0.249496873579919
485,0.24974020127207
486,0.249467577151954
487,0.24964463006705
488,0.249795438274741
489,0.249540463276207
490,0.249687354713678
491,0.24954946577549
492,0.249475461095571
493,0.249816138632596
494,0.249566759206355
495,0.249663245230913
496,0.249613095000386
497,0.24963445700705
498,0.249803066700697
499,0.249463610500097
500,0.249633542150259
501,0.249553992524743
502,0.249490312412381
503,0.24948481939733
504,0.249456945993006
505,0.249503282420337
506,0.24953893750906
507,0.24939031586051
508,0.249401659034193
509,0.249448147416115
510,0.24940481223166
511,0.249439449571073
512,0.249613197110593
513,0.249337114468217
514,0.249305985942483
515,0.249409796781838
516,0.249321499094367
517,0.249404202438891
518,0.249473781771958
519,0.249514828622341
520,0.249411475285888
521,0.249389095902443
522,0.249352067522705
523,0.24904739998281
524,0.249284470938146
525,0.249309546351433
526,0.249266008213162
527,0.249138088859618
528,0.249127102717757
529,0.249003810696304
530,0.249017798416317
531,0.249027258902788
532,0.248962967731059
533,0.249087632745504
534,0.249004777148366
535,0.249097601734102
536,0.248889828287065
537,0.248698838464916
538,0.24907334048301
539,0.248639278225601
540,0.24877187743783
541,0.248952236138284
542,0.248672339580953
543,0.248733222149312
544,0.248968410566449
545,0.24886170078069
546,0.248633378222585
547,0.248760077506304
548,0.248533433042467
549,0.248658708110452
550,0.248423111736774
551,0.248561560623348
552,0.248906103558838
553,0.248801021687686
554,0.248478400148451
555,0.248581650964916
556,0.2486009279266
557,0.248444474600255
558,0.248574173934758
559,0.248551845662296
560,0.248485622219741
561,0.24856730747968
562,0.248638464920223
563,0.248524990193546
564,0.248520717173815
565,0.24850708656013
566,0.248277797102928
567,0.248541672937572
568,0.248589991927147
569,0.248421382494271
570,0.248485265932977
571,0.248343206532299
572,0.248570156209171
573,0.248476365357637
574,0.248654079176486
575,0.248336289562285
576,0.248511206358671
577,0.24821762714535
578,0.24849498078227
579,0.248264115191996
580,0.248396917767823
581,0.248456019572914
582,0.248474381379783
583,0.248265895769
584,0.248266659267247
585,0.248407038971782
586,0.248228968940675
587,0.24825328156352
588,0.248615678399801
589,0.248450527340174
590,0.248263708166778
591,0.248292649500072
592,0.248107966855168
593,0.248426672704518
594,0.248347835354507
595,0.248526108898222
596,0.248430232778192
597,0.248122157640755
598,0.248259486928582
599,0.248383795432746
600,0.248257248997688
601,0.248214218914509
602,0.248333746828139
603,0.248084519207478
604,0.248056239373982
605,0.248038996979594
606,0.248121547326446
607,0.248224595338106
608,0.248332779817283
609,0.248249008394778
610,0.248075720146298
611,0.247988338284194
612,0.248319301456213
613,0.248136602826416
614,0.248095861524343
615,0.248123530521989
616,0.248169561810791
617,0.247978775799274
618,0.24800130803138
619,0.2479807594046
620,0.248078110851347
621,0.248137060217559
622,0.247764745876193
623,0.248029180467129
624,0.248018092699349
625,0.247992305383086
626,0.248231919370592
627,0.247896073050797
628,0.248131668567657
629,0.248003291375935
630,0.248439031876624
631,0.248282985389233
632,0.248137772679329
633,0.248316606171429
634,0.248505306765437
635,0.24852682095021
636,0.248260147869587
637,0.248114782609046
638,0.2480915889889
639,0.248138789981604
640,0.248206386752427
641,0.248055425398052
642,0.248057002574205
643,0.248298650979996
644,0.248307552188635
645,0.247994492463767
646,0.248177801668644
647,0.2486171021685
648,0.248282171934843
649,0.248117325715721
650,0.248517003841698
651,0.248111221976578
652,0.248219559043646
653,0.248128973320127
654,0.247762711234391
655,0.24804586365819
656,0.247723699361086
657,0.247777410410345
658,0.247642980627716
659,0.247648677043617
660,0.247791398018599
661,0.24783208783716
662,0.247756862081587
663,0.24783300332725
664,0.247831223160028
665,0.247671870775521
666,0.247632757388055
667,0.247680619098246
668,0.24766764909029
669,0.247774002626538
670,0.248020127639174
671,0.247834376804531
672,0.24779429692775
673,0.247772730886936
674,0.247608241252601
675,0.247574671916664
676,0.247487289682031
677,0.247558548487723
678,0.247654271945357
679,0.247670853249729
680,0.247594508081675
681,0.247484288923442
682,0.247625025734305
683,0.247506923116744
684,0.247696132026613
685,0.247419337406754
686,0.247688909508288
687,0.247615413330495
688,0.247493393197656
689,0.24758947327733
690,0.247475082352757
691,0.247417760416865
692,0.247380631193519
693,0.247463995069265
694,0.247563583888113
695,0.247327886223793
696,0.247501531615853
697,0.24765055898577
698,0.247619329243898
699,0.24746328279376
700,0.247462519779801
701,0.247624008953571
702,0.24751948595047
703,0.247462214417756
704,0.247662257291377
705,0.247451584152877
706,0.247548426911235
707,0.247677465379238
708,0.247560939006507
709,0.247486475966871
710,0.247340195178986
711,0.247420405521989
712,0.24750799100846
713,0.247450007796288
714,0.24740687597543
715,0.247358658015728
716,0.247204086855054
717,0.247284093797207
718,0.247459010370076
719,0.24742427136749
720,0.247363388612866
721,0.247439377494156
722,0.247281143628061
723,0.247327377796173
724,0.247235316261649
725,0.247231399901211
726,0.247417506538331
727,0.247409622855484
728,0.247388057336211
729,0.247574061863124
730,0.247336634658277
731,0.247317866794765
732,0.247338720150292
733,0.247254084162414
734,0.2473779354617
735,0.247495834678411
736,0.247219294458628
737,0.247390803433955
738,0.247391465008259
739,0.247182673439383
740,0.247249150872231
741,0.247456823289394
742,0.247246607802808
743,0.247180130183697
744,0.24727732911706
745,0.247455856651068
746,0.247338822185993
747,0.247136235795915
748,0.247153681889176
749,0.247334702089429
750,0.247494359686971
751,0.247286483719945
752,0.24720734205097
753,0.247178400829434
754,0.247110092230141
755,0.247172297462821
756,0.247254440821707
757,0.247168584279716
758,0.247172704562545
759,0.247248184196651
760,0.247169754244387
761,0.247212122939527
762,0.247113093398511
763,0.247090052515268
764,0.247202764265239
765,0.247135371528566
766,0.247071284279227
767,0.247278600223362
768,0.24728602591902
769,0.247309626415372
770,0.24719833932817
771,0.247209274880588
772,0.247142441533506
773,0.247008875645697
774,0.247173111252487
775,0.247039241045713
776,0.247198746465147
777,0.246908625736833
778,0.247139338739216
779,0.247061619982123
780,0.247114975228906
781,0.246951706521213
782,0.247254339046776
783,0.246988531164825
784,0.24694087240845
785,0.246911626122892
786,0.246285914182663
787,0.246302597150207
788,0.246226710192859
789,0.246093195639551
790,0.246086176633835
791,0.246017868332565
792,0.246193446069956
793,0.246023412235081
794,0.245822250470519
795,0.245952153429389
796,0.245826013758779
797,0.246206110864878
798,0.246215367913246
799,0.245983383059502
800,0.245962529554963
801,0.245981145463884
802,0.245987045057118
803,0.245861872695386
804,0.246048029437661
805,0.245929163582623
806,0.245889795944095
807,0.245858514942229
808,0.245950220860541
809,0.245855514407158
810,0.245911819450557
811,0.245830795541406
812,0.246085667721927
813,0.245876317061484
814,0.246070918291807
815,0.24592982493341
816,0.245879216678441
817,0.24573588501662
818,0.245824996978044
819,0.245748092867434
820,0.245584314875305
821,0.245866450183094
822,0.245626429133117
823,0.245734970122576
824,0.245660405531526
825,0.245626276619732
826,0.245702774189413
827,0.245650284029543
828,0.24541870649904
829,0.245265813209116
830,0.245021519772708
831,0.245291244499385
832,0.245087844766676
833,0.245067550502717
834,0.245260930024087
835,0.24517532851547
836,0.245102594867349
837,0.245131230466068
838,0.244944615513086
839,0.24511836245656
840,0.244955652803183
841,0.245108953006566
842,0.244819290153682
843,0.244906824342906
844,0.245032404437661
845,0.24495794147253
846,0.244920659437776
847,0.245077265426517
848,0.24493581622839
849,0.24510427352041
850,0.244857182726264
851,0.24525497931987
852,0.24523758418858
853,0.244934900403023
854,0.244785415530205
855,0.244896093010902
856,0.244812576211989
857,0.245097712427378
858,0.244895584248006
859,0.244848891869187
860,0.244926254078746
861,0.244809321165085
862,0.244842229038477
863,0.244797775112092
864,0.244813033752143
865,0.244791518747807
866,0.244736231453717
867,0.244813899099827
868,0.244947565682232
869,0.244789128601551
870,0.244744725748897
871,0.245002497322857
872,0.244830835722387
873,0.244718734286725
874,0.244880274422467
875,0.24473078917712
876,0.244806167371571
877,0.244743504747748
878,0.244711003489792
879,0.244888869859278
880,0.244890853762627
881,0.244860895760357
882,0.24488698862493
883,0.244685267321765
884,0.244679011031985
885,0.244791061468422
886,0.244767816886306
887,0.244761764369905
888,0.244653427265584
889,0.244594121389091
890,0.244798690825701
891,0.24469686370343
892,0.244737706668675
893,0.244670059233904
894,0.244689234122634
895,0.244770309515297
896,0.244556381590664
897,0.244887394979596
898,0.244630945548415
899,0.244805709905922
900,0.244873000830412
901,0.244843144603074
902,0.244689132645726
903,0.244676874652505
904,0.244633844532072
905,0.244561721608043
906,0.244789840467274
907,0.244612736962736
908,0.244604598581791
909,0.244564519152045
910,0.244574589915574
911,0.244570877030492
912,0.244640711508691
913,0.24469971191138
914,0.244401351548731
915,0.244732823818922
916,0.244591679982841
917,0.244565383940935
918,0.244587865285575
919,0.244701696000993
920,0.244530594013631
921,0.244561721645296
922,0.244588882550597
923,0.244333399049938
924,0.244485987052321
925,0.244564570002258
926,0.244500126801431
927,0.244629165381193
928,0.244476984478533
929,0.244483698792756
930,0.244449061155319
931,0.244393824227154
932,0.24451360553503
933,0.244550735503435
934,0.244642796739936
935,0.244287012554705
936,0.244239201620221
937,0.243895522542298
938,0.244294540509582
939,0.244282231256366
940,0.244171350635588
941,0.244014592505991
942,0.24382416293025
943,0.244025069661438
944,0.243924870304763
945,0.243947199732065
946,0.243938247859478
947,0.243962254822254
948,0.243899083212018
949,0.243914494849741
950,0.243891402930021
951,0.243909153975546
952,0.243837641403079
953,0.243714095726609
954,0.243968765176833
955,0.243847305327654
956,0.243888758309185
957,0.243960525244474
958,0.2439006094262
959,0.243842473253608
960,0.243922124132514
961,0.243699956424534
962,0.243563796766102
963,0.243606827035546
964,0.243541417084634
965,0.243541569970548
966,0.243425298258662
967,0.24332342017442
968,0.243421381376684
969,0.243393814153969
970,0.243442641720176
971,0.243460596688092
972,0.243377385474741
973,0.24270365871489
974,0.242576146535575
975,0.242428746558726
976,0.242319696955383
977,0.24234090667218
978,0.242494715042412
979,0.24210770137608
980,0.242360793873668
981,0.242318730615079
982,0.242464807927608
983,0.242209986187518
984,0.24226100128144
985,0.242172500602901
986,0.241968744844198
987,0.241978001743555
988,0.242206425517797
989,0.241972305215895
990,0.241926376000047
991,0.242003280594945
992,0.241832483895123
993,0.242059585414827
994,0.24198247756809
995,0.242097274772823
996,0.242047022655606
997,0.241986749954522
998,0.242088373377919
999,0.241905674822628
1000,0.241988072805107
1001,0.242068181224167
1002,0.241855371743441
1003,0.241977747865021
1004,0.241781163103879
1005,0.24204066477716
1006,0.242006433792412
1007,0.242056991048157
1008,0.242109634466469
1009,0.241894739605486
1010,0.241792505756021
1011,0.241913609951735
1012,0.241729232445359
1013,0.241933700367808
1014,0.241845962032676
1015,0.241767430268228
1016,0.241749120205641
1017,0.241703445203602
1018,0.241904963254929
1019,0.241925969459116
1020,0.241881210319698
1021,0.242094273604453
1022,0.241572931706905
1023,0.241855982281268
1024,0.241780502088368
1025,0.241662145070732
1026,0.241823328845203
1027,0.241732589565217
1028,0.241576491817832
1029,0.241921391673386
1030,0.241649124063551
1031,0.24170583602041
1032,0.241758224107325
1033,0.242003178335726
1034,0.241881617344916
1035,0.241766819767654
1036,0.241715041957796
1037,0.241626541651785
1038,0.241717890575528
1039,0.241678115725517
1040,0.241817225217819
1041,0.241483311913908
1042,0.241519576832652
1043,0.241878870390356
1044,0.241597701832652
1045,0.241697037182748
1046,0.24155334956944
1047,0.241755325086415
1048,0.241454727016389
1049,0.241532445177436
1050,0.241528426855803
1051,0.241435958854854
1052,0.241620997153223
1053,0.241469884365797
1054,0.241560114249587
1055,0.24143072001636
1056,0.241320348158479
1057,0.241362919956446
1058,0.241324722059071
1059,0.241442011743784
1060,0.241323857530951
1061,0.241443842314184
1062,0.24172134898603
1063,0.241537937931716
1064,0.2415331569314
1065,0.241535802185535
1066,0.241548924781382
1067,0.241483719237149
1068,0.241426650807261
1069,0.241355392225087
1070,0.241429499536753
1071,0.241334996558726
1072,0.241359919048846
1073,0.241386774405837
1074,0.24142970263958
1075,0.24147140968591
1076,0.241312820501625
1077,0.241489720791578
1078,0.241235508807003
1079,0.241377975530922
1080,0.241219538114965
1081,0.241165420636535
1082,0.240971786603332
1083,0.241346542239189
1084,0.241313939541578
1085,0.241289169453084
1086,0.241444452852011
1087,0.241305089071393
1088,0.241201685853302
1089,0.241269892342389
1090,0.241208806373179
1091,0.241268976889551
1092,0.241279149353504
1093,0.241338709183037
1094,0.241311955675483
1095,0.241041569933295
1096,0.241111455149949
1097,0.241333521604538
1098,0.241212417408824
1099,0.241192174479365
1100,0.240913345478475
1101,0.24075460318476
1102,0.240835831053555
1103,0.240780746340752
1104,0.240767878368497
1105,0.240616002492607
1106,0.24094335373491
1107,0.240770573876798
1108,0.240886947885156
1109,0.240704656355083
1110,0.240716862753034
1111,0.240768742822111
1112,0.240489151105285
1113,0.240728764533997
1114,0.240669001229107
1115,0.24068207282573
1116,0.240749618671834
1117,0.240515904426575
1118,0.24049708545208
1119,0.240725661925971
1120,0.24061096675694
1121,0.240599369928241
1122,0.240734614171088
1123,0.240605829916894
1124,0.240617375671864
1125,0.240800277851522
1126,0.240685480646789
1127,0.240600896179676
1128,0.240524449646473
1129,0.240620427206159
1130,0.240590265914798
1131,0.240512903705239
1132,0.240519770383835
1133,0.2407150824368
1134,0.240621291846037
1135,0.240811416357756
1136,0.240624903216958
1137,0.240676172599196
1138,0.240617578886449
1139,0.240652572438121
1140,0.240668950490653
1141,0.240724034421146
1142,0.240669255293906
1143,0.240547694079578
1144,0.240540776401758
1145,0.240613458938897
1146,0.240487624816596
1147,0.240600489415228
1148,0.24065903197974
1149,0.240567580834031
1150,0.240645350180566
1151,0.240645197145641
1152,0.240341903604567
1153,0.24063410948962
1154,0.240566513054073
1155,0.240529637299478
1156,0.240586145818233
1157,0.240455683134496
1158,0.240660761669278
1159,0.240452631562948
1160,0.240446324460208
1161,0.240530858449638
1162,0.240434677116573
1163,0.240456191711128
1164,0.240398513749242
1165,0.240604202188551
1166,0.240554407685995
1167,0.240511428937316
1168,0.240398361347616
1169,0.240447443537414
1170,0.240268712081015
1171,0.240288243405521
1172,0.240494288429618
1173,0.240294245183468
1174,0.240367792770267
1175,0.240293024815619
1176,0.240478571951389
1177,0.240547642596066
1178,0.240340631753206
1179,0.2404894053936
1180,0.240471145659685
1181,0.240501510538161
1182,0.240506444126368
1183,0.240459904782474
1184,0.240395564064383
1185,0.24046448264271
1186,0.240386510007083
1187,0.240462193749845
1188,0.240353551134467
1189,0.240436050146818
1190,0.240411127433181
1191,0.240255843736231
1192,0.240429641455412
1193,0.24029221072793
1194,0.240385391116142
1195,0.240463465191424
1196,0.240379185713828
1197,0.240224715955555
1198,0.240342259630561
1199,0.240401667244732
1200,0.240266016609967


==> tables/convformer_train_ber_outer_003_ps_0012.csv <==
Epoch,BEROuter
1,0.487817851081491
2,0.440987202748656
3,0.396288868784904
4,0.366947438567877
5,0.347693644165993
6,0.319722503870726
7,0.293547830805182
8,0.27285904943943
9,0.259186207316816
10,0.249397742524743
11,0.242481491267681
12,0.240946863628924
13,0.229033564440906
14,0.220121159404516
15,0.213283798135817
16,0.207756963297725
17,0.203959457203746
18,0.198362991251051
19,0.194168960377574
20,0.189107009954751
21,0.184679621458054
22,0.180524297021329
23,0.1765263928473
24,0.172465113028884
25,0.169561212621629
26,0.165310012623668
27,0.158221542276442
28,0.151686915010214
29,0.14745748385787
30,0.144249628223479
31,0.141946263536811
32,0.139090428389609
33,0.135932164303958
34,0.130903579294682
35,0.127168227229267
36,0.12417587608099
37,0.121523999907076
38,0.119476880487055
39,0.117164156604558
40,0.115587465781718
41,0.114194287639111
42,0.112731885295361
43,0.111712038386613
44,0.110301414616406
45,0.109112449623644
46,0.107405855767429
47,0.105751345418394
48,0.103694613017142
49,0.101853233389556
50,0.0997418237105012
51,0.0983646672964096
52,0.0971575952135026
53,0.102624666951597
54,0.09582753745839
55,0.0946649194136262
56,0.0937431869097054
57,0.0931817142106593
58,0.0943059819191694
59,0.0914881921000779
60,0.0906629460118711
61,0.0902188641391695
62,0.0892231266573072
63,0.0890473962761462
64,0.0880514550581574
65,0.0876076786592603
66,0.0871469649113715
67,0.0868495712243021
68,0.0861194889806211
69,0.0855368066579104
70,0.0849884565919638
71,0.0849828109331429
72,0.0845091780275106
73,0.083830873966217
74,0.0834410629421473
75,0.0831679303571582
76,0.0900099208392203
77,0.0828415450081229
78,0.0822630333341658
79,0.082083590272814
80,0.0816562422923744
81,0.0815593999810517
82,0.0810195947438479
83,0.080520632378757
84,0.0800715663097799
85,0.079885968491435
86,0.079762270655483
87,0.0791986617073417
88,0.0788483202084899
89,0.0784604922868311
90,0.0782636030763388
91,0.0779908268339932
92,0.0777333093248308
93,0.077656862847507
94,0.077067365013063
95,0.0769137090630829
96,0.076839907374233
97,0.0766672287508845
98,0.076524050552398
99,0.0761815414950252
100,0.0758982872962952
101,0.0756958541832864
102,0.0756147790513933
103,0.0756412276811898
104,0.0750183129869401
105,0.0747999598272145
106,0.0787792994081974
107,0.0748480249755085
108,0.0746442690305412
109,0.0744479905441403
110,0.0744215416535735
111,0.0741076685488224
112,0.0738066126406193
113,0.0737346420437098
114,0.0735598271898925
115,0.0734029158577323
116,0.0731512477248907
117,0.0732936628162861
118,0.0730533370561898
119,0.0728985619731247
120,0.0726733932457864
121,0.0724765038490295
122,0.0723900883086026
123,0.0723630293644965
124,0.0721316045895219
125,0.0718766810186207
126,0.0717247542366385
127,0.0716217067558318
128,0.071458793617785
129,0.0712588525936008
130,0.0712818424589932
131,0.0707751489430666
132,0.0707651798799634
133,0.0704485091287643
134,0.0705581691674888
135,0.0702230352163315
136,0.0704653955809772
137,0.0703934248350561
138,0.0700152102485299
139,0.0699711123108864
140,0.0698133874870837
141,0.069675295362249
142,0.0697962467558682
143,0.0702918015047908
144,0.069251253772527
145,0.0690197270177305
146,0.0691306583769619
147,0.0689462813176215
148,0.0688536095712334
149,0.0686960883531719
150,0.0689562505017966
151,0.0687446617800742
152,0.0684733605850488
153,0.0686698429752141
154,0.0683656844776124
155,0.0681112187169492
156,0.0693878198973835
157,0.0678363062813878
158,0.067908429428935
159,0.0674104333855212
160,0.067613883856684
161,0.0674868288636208
162,0.0673477197624743
163,0.0671709211915731
164,0.0673083011526614
165,0.0671471174061298
166,0.0672028629109263
167,0.0673447697144002
168,0.0671579513140023
169,0.0669303409103304
170,0.0669672673381865
171,0.066548210028559
172,0.0667195152956992
173,0.0665645879134536
174,0.0666693648416549
175,0.0665779138356447
176,0.0666247073747218
177,0.0666701785288751
178,0.0665508549753576
179,0.0661056034453213
180,0.066223655436188
181,0.0660472131706774
182,0.0663918581046164
183,0.0659496587142348
184,0.0657801333628595
185,0.0657845584303141
186,0.0656523664668202
187,0.0656444320082664
188,0.0653859988041222
189,0.0654547650367022
190,0.0652872235607356
191,0.0653643822297454
192,0.0654279096890241
193,0.0651147484406829
194,0.0650078859273344
195,0.065137890977785
196,0.0650862652342767
197,0.0650671920180321
198,0.0648625206854194
199,0.0648386151529849
200,0.0647930929623544
201,0.0646756003797054
202,0.0645133994612843
203,0.0643638123385608
204,0.0650755842961371
205,0.0644632997736335
206,0.0641553774196655
207,0.0642224143538624
208,0.0641133140400052
209,0.0639902772475034
210,0.0641976440884173
211,0.0640568054933101
212,0.0638268046732992
213,0.0639772055111825
214,0.0639420594926924
215,0.0650396748725325
216,0.0637947102915496
217,0.0635716267116368
218,0.0635276305302978
219,0.0637633281666786
220,0.0636030598822981
221,0.0634489971119911
222,0.0635219849739224
223,0.063538057403639
224,0.0632549560628831
225,0.0632848123461008
226,0.0640196248330176
227,0.0632493611704558
228,0.0632762674055994
229,0.0630821756180376
230,0.0631480427458882
231,0.0632061786390841
232,0.0630666625127196
233,0.0628866595588625
234,0.0629112771246582
235,0.0628789285384119
236,0.0628752662893385
237,0.0628291339240968
238,0.0628387977648526
239,0.0629776021465659
240,0.0626801574509591
241,0.0628061439562589
242,0.0626745625026524
243,0.0624861671775579
244,0.0626999428868294
245,0.0624906430765986
246,0.0626147988345474
247,0.0624032611120492
248,0.0623246273584664
249,0.0622875486966223
250,0.0623185747209936
251,0.0624569722171873
252,0.0623326128814369
253,0.0623713194113225
254,0.0620177731197327
255,0.062359112482518
256,0.0620906085055321
257,0.0622446713317186
258,0.0619858822599053
259,0.0621351640112698
260,0.0619336971268058
261,0.061788179166615
262,0.0618786130193621
263,0.0616471371240914
264,0.0618711868207902
265,0.0617994198296219
266,0.0621327227260917
267,0.0620290137920529
268,0.0614954138174653
269,0.0617715470585972
270,0.0614619462750852
271,0.0615424617659301
272,0.0615755733661354
273,0.0615392065607011
274,0.0616819271165878
275,0.0619201168697327
276,0.0613639848213643
277,0.0613094092253596
278,0.0612527482956648
279,0.061250459458679
280,0.0614620987698436
281,0.0610983802191913
282,0.0612562577612698
283,0.0612984737101942
284,0.0611729448195547
285,0.0612256893422455
286,0.0609508784301579
287,0.0609531672392041
288,0.0611899837013334
289,0.0610778316296637
290,0.0607967646140605
291,0.0608600377291441
292,0.0610668961703777
293,0.0609522518608719
294,0.0606960564758629
295,0.060932160904631
296,0.061032004384324
297,0.0609764114953578
298,0.0610292577836663
299,0.0606901056040078
300,0.0608480342943221
301,0.0607573460787535
302,0.0607976292353123
303,0.0607991552259773
304,0.0603950005862862
305,0.0606636061891913
306,0.0605929580423981
307,0.0605393488239497
308,0.0606403619330376
309,0.060268403571099
310,0.0604662592988461
311,0.0606014521140605
312,0.0603485629986972
313,0.0604624445177615
314,0.0605657463427633
315,0.0603141289576888
316,0.0600908929854631
317,0.0601714594196528
318,0.0601994337514043
319,0.060164898103103
320,0.0601794955972582
321,0.0602233901340514
322,0.0601164768729359
323,0.0602687595319003
324,0.0599861159361899
325,0.0599842340312898
326,0.0600844843219966
327,0.0600390131212771
328,0.0600471001304686
329,0.0599111443571746
330,0.0601532505825162
331,0.0597942112199962
332,0.0598572300188243
333,0.0602480077184737
334,0.0603223179653287
335,0.0598100804165006
336,0.0600029006414115
337,0.0597487907763571
338,0.059719188734889
339,0.0599064142629504
340,0.0597040826734155
341,0.0599633294437081
342,0.0596763116493821
343,0.0597975681070238
344,0.0596609001792967
345,0.059644980262965
346,0.0596852125879377
347,0.0596709709893912
348,0.0596976740285754
349,0.059617717852816
350,0.059647269025445
351,0.0595243848767132
352,0.0597775791585445
353,0.0595493075903505
354,0.0590990207344294
355,0.0595392368081957
356,0.0593127963505685
357,0.0594925956521183
358,0.0593868522718549
359,0.0593983472697437
360,0.0592157504241914
361,0.0592501844931394
362,0.0591061415243894
363,0.0591800449695438
364,0.059382172850892
365,0.0591642266325653
366,0.0591234347876161
367,0.0593857333436608
368,0.05917938365601
369,0.0592406731564552
370,0.0591312167979777
371,0.0588517265859991
372,0.0590675366763026
373,0.0591162630729377
374,0.058973186602816
375,0.0587820446956903
376,0.058909862563014
377,0.0590606701746583
378,0.0590415459405631
379,0.0588759371358901
380,0.0591424065176398
381,0.059026490682736
382,0.0588350435253233
383,0.0588524386286736
384,0.0587867750506848
385,0.0586056530941278
386,0.0588457248453051
387,0.0588218194060028
388,0.0589724237006158
389,0.0587958286702633
390,0.0588716138992459
391,0.0589167290367186
392,0.0587516288924962
393,0.0587616489175707
394,0.0585637932922691
395,0.0585842400044203
396,0.0586665356718004
397,0.0587093111686409
398,0.0588006097637117
399,0.0584943148680031
400,0.0585999565478414
401,0.0586057040188462
402,0.0587935397867113
403,0.058609264427796
404,0.0585960402153432
405,0.0584801750164479
406,0.0588071709126234
407,0.0584491997305304
408,0.0582976290676743
409,0.0584219881147146
410,0.058383434349671
411,0.05852254351601
412,0.058117270115763
413,0.0582476819865406
414,0.0583532726857811
415,0.058092805268243
416,0.0581496697664261
417,0.0583421338535845
418,0.0583357252273709
419,0.0583885205630213
420,0.0584103406779468
421,0.0583909111469984
422,0.0582266757357866
423,0.057979483269155
424,0.0583993543311954
425,0.0581868502218276
426,0.0582380689773709
427,0.0582178764045239
428,0.058270265031606
429,0.0582144178356975
430,0.0580665599927306
431,0.0580611687712371
432,0.0582181816082448
433,0.0580864982493222
434,0.0581305962149054
435,0.0580740368925035
436,0.0579354870691896
437,0.0580123914405704
438,0.0582102978602052
439,0.0581222038622946
440,0.0579561882186681
441,0.0579428621288389
442,0.0579245517309755
443,0.0578283194638789
444,0.0578709932044148
445,0.0579878756590188
446,0.0579723624512553
447,0.0578953565005213
448,0.057825878020376
449,0.0578640252258629
450,0.0576396700274199
451,0.0578656018618494
452,0.0579258232843131
453,0.057791647547856
454,0.0577823907043785
455,0.0577207451779395
456,0.0577041130419821
457,0.0575307223200798
458,0.057703706137836
459,0.0577487704250962
460,0.0578075675386936
461,0.0575487277563661
462,0.057710318248719
463,0.0576380424294621
464,0.0575106823816896
465,0.0578049735818058
466,0.057542522335425
467,0.0575796013232321
468,0.0576929740607739
469,0.0575256869569421
470,0.0574244193919003
471,0.0574522920418531
472,0.0576405856944621
473,0.0574436454568058
474,0.0574586499575526
475,0.0575280266813934
476,0.0574352532997727
477,0.0574887606594712
478,0.0573044344782829
479,0.0576068636868149
480,0.0574407463427633
481,0.0575752779375762
482,0.0573038748465478
483,0.0572633374575525
484,0.0573387667816132
485,0.057367554968223
486,0.0572804782260209
487,0.0571802278980613
488,0.0571555086690933
489,0.0573522453103215
490,0.0571648674272001
491,0.0573066723812372
492,0.057158967377618
493,0.0572661348804832
494,0.0571350619476289
495,0.0571260083839297
496,0.0571328239422292
497,0.0573191338405013
498,0.0571935539040715
499,0.0571935539599508
500,0.0572447725571692
501,0.0570462557114661
502,0.0572954825777561
503,0.0571831779647619
504,0.05708984490484
505,0.0569929008278996
506,0.0570678214449436
507,0.0571243298240006
508,0.056891480749473
509,0.0571426404081285
510,0.0568761710450053
511,0.0568774935696274
512,0.0571462008357048
513,0.0571498629357666
514,0.0570886243321002
515,0.0570455945655704
516,0.0567221590317786
517,0.0568684908840805
518,0.0570305392332375
519,0.0570707715116441
520,0.0568641166016459
521,0.0569814566709101
522,0.0570450858119875
523,0.0568798841256648
524,0.0568047599401325
525,0.0568418388254941
526,0.056829326627776
527,0.0566584790404886
528,0.0569088248815388
529,0.0567810071539134
530,0.0568646251223981
531,0.0569422415923327
532,0.0567361463326961
533,0.05677220787853
534,0.0568933117389679
535,0.0566924043837935
536,0.0568892936781049
537,0.0565581779368222
538,0.0567553722951561
539,0.0567155977524817
540,0.0568238334171474
541,0.0567336539458483
542,0.0568506889045239
543,0.0566893526352942
544,0.056583354845643
545,0.0565416983980686
546,0.0568328360840678
547,0.0564966340735555
548,0.0566347261890769
549,0.0565857454761863
550,0.0566263338644058
551,0.0563711561169475
552,0.0565263887681067
553,0.0564919547736645
554,0.0563614920899272
555,0.0566017672419548
556,0.0563482678681612
557,0.0567313142307103
558,0.0564675915613771
559,0.0565852875821292
560,0.0564976004511118
561,0.0566683463379741
562,0.0564142366498709
563,0.0565817273687571
564,0.0565251681953669
565,0.0565163687244058
566,0.056552176149562
567,0.0563108330499381
568,0.0563687146827579
569,0.0563305676914752
570,0.0564643364679068
571,0.0564177970960736
572,0.0565137239079922
573,0.0563442497234792
574,0.0564159151166678
575,0.0564040641207248
576,0.0564156098943204
577,0.0564150504395366
578,0.0562827567569912
579,0.0563144442532212
580,0.0562814343161881
581,0.0563572706095874
582,0.0564897167589515
583,0.0562105318624526
584,0.0562385570630431
585,0.0562392692174763
586,0.056065624197945
587,0.0561610424984247
588,0.0562467969581485
589,0.0560389213263989
590,0.056426291083917
591,0.056315919207409
592,0.056298982007429
593,0.0562840284500271
594,0.0562692780978978
595,0.0562433890905231
596,0.0562622591573745
597,0.0561425792705268
598,0.0562674471829087
599,0.0561099255736917
600,0.0561725374218077
601,0.0561324068997055
602,0.0560060640983284
603,0.0563530998211354
604,0.0562180086132139
605,0.0560629793256521
606,0.0561596182826906
607,0.0562033093441278
608,0.0559354666806757
609,0.0560409050341696
610,0.0559757499676198
611,0.0562066154368222
612,0.0559327710326761
613,0.0560950736794621
614,0.0559712231438607
615,0.0561338818259537
616,0.0559493013471365
617,0.0559598299581558
618,0.0559993500821292
619,0.0559009817894548
620,0.0560201530344784
621,0.0560217297915369
622,0.05588653691113
623,0.0558146679867059
624,0.0559112561773509
625,0.0558979809004813
626,0.0560079459939152
627,0.0556602490134537
628,0.055874635130167
629,0.0558025118894875
630,0.0558498140703887
631,0.0557656363025308
632,0.0559324149414897
633,0.0558930981624872
634,0.0560114555899054
635,0.055909323329106
636,0.0558959974069148
637,0.0560848503094167
638,0.0559983328823
639,0.0558409639727324
640,0.0559517427999526
641,0.0559404004923999
642,0.0559331270959228
643,0.0558787548635155
644,0.0558533235918731
645,0.0558140067569912
646,0.0556335461884737
647,0.0560503653902561
648,0.0556445324234664
649,0.0557190969958901
650,0.055823568943888
651,0.0555700695328414
652,0.0556927503459156
653,0.0559033723548055
654,0.0558618176914752
655,0.0556520602013916
656,0.0559031689725816
657,0.0556390393245965
658,0.0556257133092731
659,0.0556158459559083
660,0.0556461600773037
661,0.0556296297907829
662,0.0554439302440733
663,0.055851695984602
664,0.0558082593418658
665,0.0556220004335046
666,0.0556447868514806
667,0.0558015963807702
668,0.0556442782282829
669,0.0556461093202233
670,0.0556825777050108
671,0.0555584729835391
672,0.0554827385768294
673,0.0555306511186063
674,0.0557479362748563
675,0.0554207878001034
676,0.0553254712373018
677,0.0555617280863225
678,0.055731202410534
679,0.0556557222921401
680,0.0554945385176688
681,0.0554184989165515
682,0.0555470797698945
683,0.0555901095364243
684,0.0555934664141387
685,0.0555711377877742
686,0.0554147859755904
687,0.0554817211255431
688,0.0552799491211772
689,0.0553523266967386
690,0.0553335074707866
691,0.0554998791124672
692,0.055279186218977
693,0.0554121919441968
694,0.0555012015905231
695,0.0554375216085464
696,0.0553411369211972
697,0.0555572014208883
698,0.0555666109267622
699,0.0555090344790369
700,0.055489096287638
701,0.0553912366554141
702,0.0551568108331412
703,0.0554045626614243
704,0.0553111788071692
705,0.0553634147252887
706,0.0554912833310664
707,0.0555100517161191
708,0.0553508008550853
709,0.0555638643912971
710,0.0552989718597382
711,0.0554539501667023
712,0.0553535982687026
713,0.0551918550673872
714,0.055306702926755
715,0.0553539542853832
716,0.055241039134562
717,0.0553223177418113
718,0.0552234916668385
719,0.0552710990980268
720,0.055218659741804
721,0.0553994254115969
722,0.055211132094264
723,0.0553198763169348
724,0.0551560986600816
725,0.0553025321755558
726,0.0551236992143095
727,0.0553105175774545
728,0.0552339184004813
729,0.0551064567826688
730,0.0551638297270983
731,0.0551932283584029
732,0.0552246614545584
733,0.0552882906235755
734,0.0551991283614188
735,0.0550863660965115
736,0.055267233485356
737,0.0552319857012481
738,0.05521484490484
739,0.0552741507999599
740,0.0551859549805522
741,0.0550347911939025
742,0.0549934400524944
743,0.0552294424921274
744,0.0552804578188807
745,0.0552572135347873
746,0.0551590487360954
747,0.0550879934802651
748,0.055023652408272
749,0.0551874299347401
750,0.0549783338140696
751,0.0550352999009192
752,0.0552934785932303
753,0.0551374321058393
754,0.0552920544333756
755,0.0550732434354723
756,0.0551333122048527
757,0.0550879426673055
758,0.0551092541776598
759,0.0551535555720329
760,0.0550794486701489
761,0.0550516269449145
762,0.0550352490413934
763,0.0550581881590188
764,0.0551715099811554
765,0.0549835216999054
766,0.0549049390107393
767,0.0550212108623236
768,0.0551766470633447
769,0.0549352023098618
770,0.0549966443516314
771,0.0549451204761863
772,0.0547013868577778
773,0.055008393554017
774,0.0552053336706013
775,0.0548700981494039
776,0.0551590995956212
777,0.054954123115167
778,0.0548505159746856
779,0.0549473584722727
780,0.0550601208582521
781,0.0550431836396456
782,0.0551061516348273
783,0.054965058658272
784,0.0547818006388843
785,0.0549930329620838
786,0.0548918164242059
787,0.0549579378589988
788,0.0549823010526598
789,0.0549130261316896
790,0.0548692843411118
791,0.0550595613755286
792,0.05501470066607
793,0.0547969576809555
794,0.0550016288645566
795,0.0547598787583411
796,0.054839936522767
797,0.0549136873334646
798,0.0550063591264188
799,0.0547605908010155
800,0.0550562044791877
801,0.0548977164179087
802,0.0548071301635355
803,0.0549803174100816
804,0.0547507744282484
805,0.0548035188112408
806,0.0546779899299145
807,0.0548515331931412
808,0.0544955456443131
809,0.0548241182602942
810,0.0549856579210609
811,0.0547673555184156
812,0.0549092114344239
813,0.0548433953057975
814,0.0546830761991441
815,0.0547239697165787
816,0.0548410554975271
817,0.0547752393316478
818,0.0547696952987462
819,0.0546314505860209
820,0.0548113008681685
821,0.0546116141602397
822,0.0547100333590061
823,0.0547535209078342
824,0.0548604342248291
825,0.054613699670881
826,0.0546597811300308
827,0.0547096265107393
828,0.0547607942763716
829,0.0548788973689079
830,0.0547244783677161
831,0.0547472647670656
832,0.0545823681820184
833,0.0547003694903106
834,0.0545829276647419
835,0.0547286490816623
836,0.0546254487987608
837,0.0546800244599581
838,0.0545456962473691
839,0.0546154797729105
840,0.0546943167969584
841,0.0543108125124127
842,0.0547598787490279
843,0.0549501049611717
844,0.054689027145505
845,0.0546012890245765
846,0.0546655286382884
847,0.0546361299790442
848,0.0546376558765769
849,0.0547533683292568
850,0.0546417249366641
851,0.0545854199305177
852,0.0544035352114588
853,0.0547909558285028
854,0.0546482353191823
855,0.0544835929106921
856,0.0546509817615151
857,0.0543750012014061
858,0.0544489046465606
859,0.0544021618925035
860,0.0546232617367059
861,0.05468963756226
862,0.0546044934447855
863,0.0544982414226979
864,0.0546614087093622
865,0.0544966646935791
866,0.0546098339930177
867,0.0544421399850398
868,0.0546092744264752
869,0.0545422376506031
870,0.0543913280684501
871,0.054329275758937
872,0.0545745352935046
873,0.0544064852315933
874,0.0545361339859664
875,0.0544763704482466
876,0.0544938163273037
877,0.0547535718139261
878,0.0545005302038044
879,0.0545334383659065
880,0.0545200106035918
881,0.0544539399631321
882,0.0543850212171674
883,0.054395600669086
884,0.0543771374691278
885,0.0543198661971837
886,0.0542356884665787
887,0.054553630752489
888,0.054520824411884
889,0.054331462783739
890,0.0544168103858829
891,0.0545394910313189
892,0.0544851189106703
893,0.0544379691500217
894,0.0540502943005413
895,0.0544224051851779
896,0.0543657951336354
897,0.0542705802153796
898,0.0543888357933611
899,0.0545039889030159
900,0.0544290683418512
901,0.0542486584186554
902,0.0543865470867604
903,0.054312490997836
904,0.0543564872909337
905,0.0543282074760646
906,0.0544369519781321
907,0.0546391817461699
908,0.0543800367321819
909,0.0543381766602397
910,0.0543485525995493
911,0.054213054580614
912,0.0543899039831013
913,0.0542723604943603
914,0.0543066419195384
915,0.0544052137248218
916,0.0543068961054087
917,0.0544123852159828
918,0.0542825839202851
919,0.054456788264215
920,0.0544227611739188
921,0.0541682447120547
922,0.0544123343285173
923,0.054355419203639
924,0.054353028582409
925,0.0542623404972255
926,0.054399923896417
927,0.0543833427131176
928,0.0542726147733629
929,0.0543430595472455
930,0.0543342601880431
931,0.0542680880241096
932,0.0542785657383502
933,0.0540691134054214
934,0.0543582674115896
935,0.0541629040893167
936,0.0543169161211699
937,0.0545471204165369
938,0.0543441276345402
939,0.0543915315438062
940,0.0542988598719239
941,0.0542813630774617
942,0.0540926627442241
943,0.0542960624024272
944,0.0542002372350544
945,0.0542657992243767
946,0.0542241935618222
947,0.054207510612905
948,0.0542153434641659
949,0.0542065442819148
950,0.0542888399679214
951,0.0542551689315587
952,0.0543095918744803
953,0.0543150341883302
954,0.0542242443747819
955,0.0542438773624599
956,0.0543002840038389
957,0.0541609204933047
958,0.0541439322195947
959,0.0541676343046129
960,0.054269563080743
961,0.0540874239429832
962,0.0542500318214297
963,0.0541686514671892
964,0.0539289868064225
965,0.054178264606744
966,0.0540970878303051
967,0.054259034441784
968,0.0540926628280431
969,0.0541513073816896
970,0.0541501375753433
971,0.0541593437734991
972,0.0541793327778578
973,0.0539725759811699
974,0.0542240410111845
975,0.0541928621940315
976,0.0541397106926888
977,0.0541077688988298
978,0.0541779085155577
979,0.0540544648934156
980,0.0542001354973763
981,0.0541205354966223
982,0.0541155509185046
983,0.0540419526956975
984,0.0540229809936136
985,0.0542090364918113
986,0.0541220105066896
987,0.0540795911941677
988,0.0542130546178669
989,0.0542757173255086
990,0.0541213492769748
991,0.0541370149608702
992,0.0540728772711009
993,0.0540106212999672
994,0.0539687105175108
995,0.0540642814803869
996,0.054181265514344
997,0.05397471238859
998,0.0540987154375762
999,0.0541534434724599
1000,0.0540276603773236
1001,0.0541043611709029
1002,0.0541795870382339
1003,0.0540894075296819
1004,0.0540495820622891
1005,0.0538454704917967
1006,0.0540070609003305
1007,0.0542118848115206
1008,0.0539221204537898
1009,0.0539818840287626
1010,0.0538502515200526
1011,0.0539614881481975
1012,0.0540551770012826
1013,0.0537588005233556
1014,0.0539007071685046
1015,0.054195150975138
1016,0.0540453096665442
1017,0.0539540112763643
1018,0.0539235954731703
1019,0.0540109265968204
1020,0.0538004060834646
1021,0.0540850335173309
1022,0.0540209973789752
1023,0.0539880892075598
1024,0.054102021548897
1025,0.0540715038962662
1026,0.0539830029383302
1027,0.0539294954296202
1028,0.0538849907182157
1029,0.0542630525957793
1030,0.0540777091123164
1031,0.0541275036428124
1032,0.0539008597563952
1033,0.0541521720867604
1034,0.0538143424503505
1035,0.0539227307774127
1036,0.0540341199561954
1037,0.0540555330552161
1038,0.0539323946554214
1039,0.054126435611397
1040,0.0540096549224108
1041,0.0537165844347328
1042,0.0539190686121583
1043,0.0539184582512826
1044,0.0538274142425507
1045,0.0540495312493295
1046,0.0538350435998291
1047,0.0541075655445457
1048,0.0539839184749872
1049,0.0539317334257066
1050,0.0540302034188062
1051,0.0538993848022074
1052,0.0541336580645293
1053,0.0540688081644475
1054,0.0539550285320729
1055,0.0541186535172164
1056,0.0539791882503778
1057,0.0541014111414552
1058,0.053993378886953
1059,0.0537809765338898
1060,0.0538228873629123
1061,0.0539470940455794
1062,0.05393061443232
1063,0.0539836641959846
1064,0.0536800650879741
1065,0.0538336194120348
1066,0.0539128633774817
1067,0.0539239515084773
1068,0.053936107615009
1069,0.05388458378613
1070,0.0539210013952106
1071,0.0540668754372746
1072,0.0537239086814225
1073,0.0538716137316078
1074,0.053815766600892
1075,0.0539147453103215
1076,0.0538915518857539
1077,0.0536257947701961
1078,0.053806967381388
1079,0.0538926200382412
1080,0.0538042207900435
1081,0.0539203910343349
1082,0.0541239942982793
1083,0.0539199333079159
1084,0.0537841809075326
1085,0.0539045727904886
1086,0.0538803621660918
1087,0.0538131725229323
1088,0.0537455761991441
1089,0.0537725842185318
1090,0.0537416597642005
1091,0.0538278718944639
1092,0.0540250154864043
1093,0.0536675020679832
1094,0.053946127500385
1095,0.0539314282685518
1096,0.0537471529189497
1097,0.053997905626893
1098,0.0537902845349163
1099,0.053836315125227
1100,0.0537961845006794
1101,0.0537459321692586
1102,0.0540154025051743
1103,0.0538043225929141
1104,0.0538184115849435
1105,0.0540766410902143
1106,0.0537978121452034
1107,0.0536559053789824
1108,0.0537835705559701
1109,0.0539344292413443
1110,0.0537161267828196
1111,0.0540138765983284
1112,0.0538387565407902
1113,0.0539431774895638
1114,0.0537194327544421
1115,0.0537513745203614
1116,0.0536557019408792
1117,0.0539833589456975
1118,0.0538464876543731
1119,0.0539656588435173
1120,0.0536621105950326
1121,0.053841604879126
1122,0.0538302116841078
1123,0.053904877891764
1124,0.053954418161884
1125,0.0539823416806757
1126,0.0538005079329014
1127,0.0539851391967386
1128,0.0539883943274617
1129,0.0536935945414007
1130,0.0537169913668186
1131,0.0538630688097328
1132,0.053690542858094
1133,0.0537705497629941
1134,0.0537937938608229
1135,0.0538110872637481
1136,0.0538593558594584
1137,0.0537629202846438
1138,0.0537474581319839
1139,0.0538070690259337
1140,0.0536396801564842
1141,0.0537388623692095
1142,0.0538262952584773
1143,0.0538774120528251
1144,0.0537563589960337
1145,0.0537864187825471
1146,0.0538081372808665
1147,0.0536862194538116
1148,0.0536131299100816
1149,0.0536028556432575
1150,0.05382303991355
1151,0.0537593600340188
1152,0.0539643364213407
1153,0.0538442497421056
1154,0.0538260917272419
1155,0.0539146944135428
1156,0.0538385022152215
1157,0.0536964938603342
1158,0.0538519300241023
1159,0.0536253369040787
1160,0.0538171907141805
1161,0.0539342257473618
1162,0.0537537651415914
1163,0.0538702914211899
1164,0.0537816887255758
1165,0.0537683116924018
1166,0.0535857150796801
1167,0.0536645012535155
1168,0.053916525458917
1169,0.0536564650386572
1170,0.0538731906656176
1171,0.0537706006132066
1172,0.0538100192695856
1173,0.0538982658274472
1174,0.0537147533614188
1175,0.053893739040941
1176,0.0537171439267695
1177,0.0537165845278651
1178,0.0536981212627143
1179,0.0537550875078887
1180,0.0534501660335809
1181,0.0537551892641932
1182,0.0537803663127124
1183,0.0537561048194766
1184,0.0537396252434701
1185,0.0537995414622128
1186,0.0537293509952724
1187,0.0536425285506994
1188,0.0535612500086427
1189,0.0536446647159755
1190,0.0538988253753632
1191,0.0540157075505704
1192,0.0535407015029341
1193,0.0538231417257339
1194,0.0537020378466696
1195,0.0535199495218694
1196,0.0536836255341768
1197,0.0537578341364861
1198,0.0536377474293113
1199,0.0537706515006721
1200,0.0538997917156667


==> tables/convformer_train_ber_outer_003_ps_0012_unmasked.csv <==
Epoch,BEROuter
1,0.497461306676269
2,0.492323516532779
3,0.489183155745268
4,0.488349263370037
5,0.48685598783195
6,0.485457265228033
7,0.484077209681272
8,0.479747425615788
9,0.476986347958446
10,0.475367645919323
11,0.47321117028594
12,0.470703542456031
13,0.468543558493257
14,0.466326303780079
15,0.46425716124475
16,0.463693857640028
17,0.462953704446554
18,0.462597411647439
19,0.46230713956058
20,0.46195323638618
21,0.461100423112512
22,0.461628682389855
23,0.461648722067475
24,0.461060801520944
25,0.460915181040764
26,0.461009429618716
27,0.461010497137904
28,0.460124827101827
29,0.459880330190063
30,0.459919291064143
31,0.459108082875609
32,0.458370574936271
33,0.455760354995728
34,0.452242288514972
35,0.442779296934605
36,0.428308980688453
37,0.406064819768071
38,0.398983214497566
39,0.397462930977345
40,0.395386871024966
41,0.392385314255953
42,0.390598052814603
43,0.389651447683573
44,0.388878030925989
45,0.387932698205113
46,0.38748317450285
47,0.387063659876585
48,0.386246703490615
49,0.385460927039385
50,0.383753977045417
51,0.382156941667199
52,0.381560983359814
53,0.380838022604585
54,0.3790669349581
55,0.37721100859344
56,0.374522612690926
57,0.373527333214879
58,0.373263966590166
59,0.371665354147553
60,0.368782256394625
61,0.36679195150733
62,0.365490072071552
63,0.365482034385204
64,0.365313120186329
65,0.364515289217234
66,0.362191120758653
67,0.360335804447532
68,0.356470347195864
69,0.354163318946958
70,0.353835764601827
71,0.353737192898989
72,0.353447631895542
73,0.353134063780308
74,0.350950582101941
75,0.350181945413351
76,0.348807586580515
77,0.345871490091085
78,0.344535125419497
79,0.343152424544096
80,0.340823831856251
81,0.337485106810927
82,0.333686279058456
83,0.327804320901632
84,0.323563039079308
85,0.318888916149735
86,0.315768594816327
87,0.317997344583273
88,0.313974924907088
89,0.311085927188396
90,0.304656382203102
91,0.296989298164845
92,0.289448709860444
93,0.282992206960917
94,0.280263122245669
95,0.278671936169267
96,0.275832732990384
97,0.272584493160248
98,0.271500559076667
99,0.269592447727919
100,0.266724355369806
101,0.264113627225161
102,0.261063546836376
103,0.261558338850737
104,0.256060953624546
105,0.252135068774223
106,0.248629564009607
107,0.243812413476408
108,0.239926254339516
109,0.23509867824614
110,0.231426650770009
111,0.228672236055136
112,0.225575668290257
113,0.222853856272995
114,0.219570215828717
115,0.215249486118555
116,0.211224472001195
117,0.208520868606865
118,0.206205398514867
119,0.20459681712091
120,0.198580835945904
121,0.190065566897392
122,0.183371535986662
123,0.178747869022191
124,0.174657546840608
125,0.168598891794682
126,0.167458043321967
127,0.161335606575012
128,0.158479110859334
129,0.156858423985541
130,0.155402175672352
131,0.153690546527505
132,0.152710474543273
133,0.150938369818032
134,0.149458928257227
135,0.148232019916177
136,0.147276718281209
137,0.146310022994876
138,0.145113021880388
139,0.144505365602672
140,0.14306458003819
141,0.142171890214086
142,0.148251093551517
143,0.140433100312948
144,0.138430181033909
145,0.137126215435565
146,0.136178746670485
147,0.134939122274518
148,0.133948826864362
149,0.132230839896947
150,0.131463780589402
151,0.131693831756711
152,0.15574310772121
153,0.130186060443521
154,0.134526066593826
155,0.128704330213368
156,0.128220015875995
157,0.1271781960316
158,0.126512200925499
159,0.125474806502461
160,0.124785770140588
161,0.124434004276991
162,0.123719333130866
163,0.123017734065652
164,0.122868553847075
165,0.122146558593959
166,0.122807620447129
167,0.121797285117209
168,0.121142835170031
169,0.12068593615666
170,0.120166221782565
171,0.120033775437623
172,0.11970143917948
173,0.118951622080058
174,0.119460146632046
175,0.118105267826468
176,0.121861168183386
177,0.118506624847651
178,0.117082216963172
179,0.116379956454039
180,0.116108858622611
181,0.11561310056597
182,0.114857637807727
183,0.114773002509028
184,0.114396619163454
185,0.113723401110619
186,0.112959902361035
187,0.112969922367483
188,0.111868288572878
189,0.111021680068225
190,0.110933586023748
191,0.110464581660926
192,0.110301668681204
193,0.128437350764871
194,0.113067934643477
195,0.109646303895861
196,0.108508557509631
197,0.1082562790066
198,0.107730867937207
199,0.107145286500454
200,0.106576642356813
201,0.106290794126689
202,0.105903983972967
203,0.105426943209022
204,0.105241498332471
205,0.104868064839393
206,0.104191439431161
207,0.104267122894526
208,0.103384758029133
209,0.102791954074055
210,0.102787732519209
211,0.10226964559406
212,0.101545819416642
213,0.101270754318684
214,0.100725608952343
215,0.100561475027353
216,0.100262911431491
217,0.099577791839838
218,0.0989333114027977
219,0.0990019251033664
220,0.0982884239219129
221,0.0976049321331084
222,0.0971864343062043
223,0.0973870365507901
224,0.0968110172450542
225,0.0959398422203958
226,0.095724388025701
227,0.0954932172968984
228,0.0956837996467948
229,0.0951494877785444
230,0.0942885868810117
231,0.0940347316116095
232,0.0935917179659009
233,0.0931738306768239
234,0.0927780685760081
235,0.103107404727489
236,0.101715599466115
237,0.0923061650805175
238,0.0917589338682592
239,0.0914808170683682
240,0.0910901922546327
241,0.0909031193330884
242,0.0905551170930266
243,0.0902092005871236
244,0.0903272017091513
245,0.0898077925853431
246,0.0895404586568475
247,0.0893909732438624
248,0.0891174847632647
249,0.0889322942122817
250,0.0897852097079158
251,0.0888335696235299
252,0.0882800317741931
253,0.0883417790196836
254,0.0878408838622272
255,0.0877890548110008
256,0.0873281884379685
257,0.0905227686092258
258,0.0880153425969183
259,0.0873003667593002
260,0.0868045067973435
261,0.0866203842125833
262,0.086460116058588
263,0.0864615401253104
264,0.0860918706469238
265,0.0859913151338697
266,0.0859242272749543
267,0.0860907006077468
268,0.0855214970931411
269,0.0854087853990495
270,0.0852051315456629
271,0.0851088995113969
272,0.0848773727193475
273,0.0847314477711916
274,0.0864993311278522
275,0.0847219874337316
276,0.0843251571245492
277,0.0842093429341912
278,0.0839742049388588
279,0.0838447088375688
280,0.0838392153568566
281,0.0835591660067439
282,0.0889024375937879
283,0.0838120547682047
284,0.0829859950393438
285,0.0829593429528177
286,0.0826717655733228
287,0.0824409510940313
288,0.0827786790020764
289,0.0824692304804921
290,0.0822821069136262
291,0.0820217921957374
292,0.0821213302947581
293,0.0820465111732483
294,0.0818114240095019
295,0.0819918849132955
296,0.0818151880986989
297,0.0817851283587515
298,0.0816918461024761
299,0.0811473616585135
300,0.0811078415811062
301,0.0809745305590332
302,0.080782269872725
303,0.0807084173150361
304,0.0808628870919347
305,0.0809395370259881
306,0.0831355820037425
307,0.0802105229720473
308,0.0800978113897145
309,0.0796938603185117
310,0.0799410018324852
311,0.0798665899410844
312,0.0794417342729866
313,0.0796849083900452
314,0.0794500756449997
315,0.0794097924418747
316,0.079146679956466
317,0.0790867638401687
318,0.0790317305736244
319,0.0790885950252414
320,0.078981631025672
321,0.0788960291258991
322,0.0786164374276996
323,0.0786578902602196
324,0.0789939905330539
325,0.0782351200282574
326,0.0784225994721055
327,0.0783785528317094
328,0.0783347602002323
329,0.0781447372958064
330,0.0781677780300379
331,0.0777689132653177
332,0.077460075430572
333,0.077857210803777
334,0.0777456688135862
335,0.0776424177736044
336,0.0780789210274816
337,0.0774768091551959
338,0.0772406031005085
339,0.0773236109688878
340,0.0773561629839242
341,0.0773584009148181
342,0.0769819666072726
343,0.0771811955422163
344,0.0851783777587116
345,0.079058382678777
346,0.0824151636101306
347,0.0912621587328613
348,0.0773362249135971
349,0.0768320743925869
350,0.0768134587444365
351,0.0765867640823126
352,0.0760486371442676
353,0.0764197309501469
354,0.0758293176628649
355,0.0761874413862824
356,0.0758581058122218
357,0.0760057602636516
358,0.0757956975139678
359,0.0757300337031484
360,0.0756890386901796
361,0.0846873500011861
362,0.0861664351075888
363,0.0762128726765513
364,0.0760934980399907
365,0.0753447494283319
366,0.075279899649322
367,0.0753369165025651
368,0.0750809248536825
369,0.074883883073926
370,0.0751117478497326
371,0.0748664879985154
372,0.0748674036376178
373,0.0748580957017839
374,0.0747380091808736
375,0.0745190455019474
376,0.0746379113569856
377,0.0747688826918602
378,0.0747484360449016
379,0.074525555819273
380,0.074793347530067
381,0.0742555261962116
382,0.0742314172536135
383,0.074188794400543
384,0.0743834456987679
385,0.076481224168092
386,0.0743073045276105
387,0.074636436291039
388,0.0742835512571037
389,0.0739177473448217
390,0.073965660110116
391,0.0740634179487824
392,0.0738758365623653
393,0.0736456833221018
394,0.0735061160475016
395,0.0734025089628994
396,0.0733811972476542
397,0.0856002326309681
398,0.0860757980123162
399,0.0766599044762552
400,0.0739823428913951
401,0.0739530969969928
402,0.0740056380443275
403,0.0736919175460935
404,0.0736406478658319
405,0.0734540838934481
406,0.0738309249468148
407,0.0736192345805466
408,0.0733989486284554
409,0.0733474248833954
410,0.0731709312275052
411,0.0732921877875924
412,0.0728679428435862
413,0.0729303513094783
414,0.0731005374528468
415,0.0729032413102686
416,0.0728834558837116
417,0.0730708337202668
418,0.0728282189927995
419,0.0729545111209154
420,0.0727445499040186
421,0.072710116058588
422,0.0727006047777832
423,0.0722437566518784
424,0.0727549260109663
425,0.0741877770610154
426,0.0727055383659899
427,0.0728170293755829
428,0.0729726181551814
429,0.0763782271370292
430,0.073235933855176
431,0.0723566208407283
432,0.0723795597814024
433,0.072125399094075
434,0.0721564763225615
435,0.0720660424605012
436,0.0718749008141458
437,0.0718667118065059
438,0.0720689416304231
439,0.0721168033219874
440,0.0719583154655993
441,0.0720609561912716
442,0.0717797873727977
443,0.0717057316564023
444,0.0715901207923889
445,0.0717585272528231
446,0.0719049605354667
447,0.0716978988610208
448,0.0715948511660099
449,0.071689557377249
450,0.071201733648777
451,0.0724337793514133
452,0.0721605451218784
453,0.0713901290111244
454,0.0713453699834645
455,0.0713046289049089
456,0.0711499048396945
457,0.0710328697226942
458,0.0711582972295582
459,0.0711193364299834
460,0.0712086510844529
461,0.0710804772935808
462,0.0710357183031738
463,0.0708926924876869
464,0.0709483869932592
465,0.0711232528276742
466,0.0708922348171472
467,0.0722038801573217
468,0.0715542627125979
469,0.0712854539044201
470,0.0706395492143929
471,0.0705404180474579
472,0.070839693620801
473,0.0705995712056756
474,0.0704778569377959
475,0.0706197635829449
476,0.0704618352092802
477,0.0704591395333409
478,0.0704317753203213
479,0.0705279565043747
480,0.0703792849555612
481,0.0706047591567039
482,0.0704481531307101
483,0.0704961165599525
484,0.0703480555303395
485,0.070325828474015
486,0.0702289858832955
487,0.0702060471661389
488,0.0701276167854667
489,0.0705242945626378
490,0.0700155665166676
491,0.070050814114511
492,0.0700721258856356
493,0.0701040674559772
494,0.0699149092659354
495,0.0700394720584154
496,0.0698426843900234
497,0.0700235010311008
498,0.0699733505770564
499,0.0698338852822781
500,0.0699842859245837
501,0.0699714177101851
502,0.0698515852726996
503,0.0698940556868911
504,0.0697796146571636
505,0.0697720362059772
506,0.0696792626567185
507,0.0697567773144692
508,0.0693223088420928
509,0.0695916772913188
510,0.0695749942027032
511,0.0696476769633591
512,0.0697585069388151
513,0.0695655338466167
514,0.0694787112995982
515,0.0693902612663806
516,0.0693423488177359
517,0.0693922955542803
518,0.0695443749241531
519,0.0695867945067584
520,0.0694864933937788
521,0.0693047102354467
522,0.0693700178526342
523,0.0691978481411934
524,0.0692466761544347
525,0.0693040490709245
526,0.0690329513791949
527,0.0690408859215677
528,0.0691839624382555
529,0.069104718323797
530,0.0690926641412079
531,0.0691122970730066
532,0.0691017684526742
533,0.0691186037566513
534,0.069115043617785
535,0.0689111351594329
536,0.0691739423945546
537,0.0688820927590132
538,0.069479067530483
539,0.0688721744529903
540,0.068956199567765
541,0.0689464849513024
542,0.0689351933822036
543,0.0688354006968439
544,0.0686705039348453
545,0.0684888737555593
546,0.0690258306078613
547,0.0686063154600561
548,0.0685494002513588
549,0.068489026427269
550,0.0685096765123308
551,0.0682860842812806
552,0.0684284996986389
553,0.0682986983470619
554,0.0681203231681138
555,0.0683888778090477
556,0.0682535324804485
557,0.0685508245322853
558,0.0683262148778886
559,0.0684481327887625
560,0.0683659387845546
561,0.0683169580157846
562,0.0682464624196291
563,0.06833028415218
564,0.0681807988323271
565,0.0683603946585208
566,0.0684317550435662
567,0.0681818670127541
568,0.0681925988197327
569,0.0680850753840059
570,0.0682304916158318
571,0.0681717961095274
572,0.0681163559202105
573,0.0680525741074234
574,0.068113100528717
575,0.0681264266557992
576,0.068047843798995
577,0.0680919925682247
578,0.0678763859160244
579,0.0680517602805048
580,0.0678959679976106
581,0.0679284694138914
582,0.0680688502080738
583,0.0677220685780048
584,0.0679210434295237
585,0.0679874699190259
586,0.0676035076752305
587,0.0677372767589986
588,0.0679189580492675
589,0.0675054445955902
590,0.0680212936550379
591,0.0677151512820274
592,0.0678789291158318
593,0.0677572149131447
594,0.0678343225177377
595,0.067679700255394
596,0.0677434818539768
597,0.0676612370833755
598,0.0676936365291476
599,0.0675800095964223
600,0.0676618983410299
601,0.0675559515040368
602,0.0673794070445001
603,0.0678188094496727
604,0.0675024439673871
605,0.0676310244947672
606,0.0675117517169565
607,0.0677571641188115
608,0.0673430403973907
609,0.0674392723850906
610,0.0673410567082465
611,0.0675542727485299
612,0.067301129559055
613,0.0674514287523925
614,0.0672187320515513
615,0.0674287945963442
616,0.067349855909124
617,0.0672574387211353
618,0.0675863161962479
619,0.067297009723261
620,0.0673497541341931
621,0.067399396141991
622,0.0672536239586771
623,0.0670811995398253
624,0.0672395858634263
625,0.0671422347053885
626,0.0673494490422308
627,0.0670668054651469
628,0.067140047699213
629,0.0671811955329031
630,0.0670226058550179
631,0.0671139551606029
632,0.0672423831373453
633,0.0671259077172726
634,0.0672841413132846
635,0.0672206648625433
636,0.0669719466846436
637,0.0671179224271327
638,0.0670765713695437
639,0.0670360336918384
640,0.0669992088247091
641,0.0671353681664914
642,0.0669763716962189
643,0.0669901554659009
644,0.0669257126096636
645,0.0669317143782973
646,0.0667268395982683
647,0.0671489486005157
648,0.0667519656568766
649,0.0668549116235226
650,0.0669740319810808
651,0.0667935205250979
652,0.0668032353837043
653,0.0669267804920673
654,0.0669519577268511
655,0.0666220116242766
656,0.066856590108946
657,0.0668010989855975
658,0.0666451542917639
659,0.0667109705507755
660,0.0667913336865604
661,0.066708427304402
662,0.0665213547367603
663,0.0668971274700016
664,0.0667665633838624
665,0.0666966271214187
666,0.0666078210622072
667,0.066676587369293
668,0.0666251650825143
669,0.0666493757721037
670,0.066749676996842
671,0.0665585353039205
672,0.0664440941344947
673,0.0667208884563297
674,0.0666934737749398
675,0.066415204256773
676,0.0662899297475815
677,0.0666972375754267
678,0.0667932153213769
679,0.0666672286763787
680,0.0664508589077741
681,0.0663909934740514
682,0.0664471459947526
683,0.0665296960249543
684,0.0665447512455285
685,0.0664776127785444
686,0.0663391137868166
687,0.0664113895595074
688,0.0662141951173544
689,0.0662588016223162
690,0.0663523888587952
691,0.0664878869708627
692,0.0661166405770928
693,0.0663049849867821
694,0.0663139366079122
695,0.0661893742252141
696,0.0662211633659899
697,0.0664451622683555
698,0.066471458543092
699,0.0664372785575688
700,0.0663931298069656
701,0.0662916589248925
702,0.066097974088043
703,0.0662374902889133
704,0.0661947146244347
705,0.0661835250817239
706,0.0662368289195001
707,0.0664950586948544
708,0.0662384058628231
709,0.0663720727711916
710,0.0661742171365768
711,0.066248527392745
712,0.0661809309013188
713,0.0659161908831447
714,0.0660902936570346
715,0.066226859819144
716,0.0660478234477341
717,0.0660706098657101
718,0.0660487388819456
719,0.0660238669998944
720,0.0660437544621527
721,0.0660489933006466
722,0.0660578942671418
723,0.0660870384983718
724,0.0660152205452323
725,0.0660793074779213
726,0.0658450850844383
727,0.0660169498063624
728,0.0659944175835699
729,0.0657999189477414
730,0.065931093916297
731,0.0659002200700343
732,0.0659014409035444
733,0.0660014366451651
734,0.0658878604043275
735,0.0658465601410717
736,0.0660307336226106
737,0.0659486922901124
738,0.0659152245428413
739,0.0660806297790259
740,0.0658359298482537
741,0.0657105023879558
742,0.065681409034878
743,0.065897676832974
744,0.0659174624923617
745,0.0659181236289442
746,0.0657953920401633
747,0.0657161991577596
748,0.0656435671448708
749,0.0657866437081248
750,0.0654756187554449
751,0.0658170086890459
752,0.0658778915181756
753,0.0657000249065459
754,0.0659483870398253
755,0.0656667097471654
756,0.0658033267688006
757,0.0657306441199034
758,0.0657333905808628
759,0.0657380698714405
760,0.065704907476902
761,0.0657132490538061
762,0.0656926498096436
763,0.0657173689175397
764,0.0657141644787043
765,0.0655842106696218
766,0.0655334497988224
767,0.0656112693902105
768,0.0657278465852141
769,0.06555893169716
770,0.0655267865583301
771,0.0654643272981048
772,0.0653780643828213
773,0.0655642723944038
774,0.0658894372265786
775,0.0654462711885571
776,0.0657913740351796
777,0.0655433680303395
778,0.0654363528266549
779,0.0656723555922508
780,0.0657035850640386
781,0.0655693586729467
782,0.0656237308308482
783,0.0655208865366876
784,0.0653254723362625
785,0.0655221582669765
786,0.0654622926283628
787,0.0654323348030448
788,0.065410361867398
789,0.0654920983314514
790,0.0654357933439314
791,0.0656628948450089
792,0.0653683492913842
793,0.0654455080535263
794,0.0654368106089532
795,0.0651955182291567
796,0.0653373232111335
797,0.0655178347602487
798,0.0655886863637716
799,0.0652827985584736
800,0.0655092897638679
801,0.0653640262316912
802,0.0652782718650997
803,0.0655461652483791
804,0.0651700359862298
805,0.0652979046665132
806,0.0652222213800997
807,0.0652510094176978
808,0.0650773644726723
809,0.0652110313344747
810,0.0655094423610717
811,0.0652647423744202
812,0.0653415958303958
813,0.0652894615661353
814,0.0651043724548072
815,0.0651924666482955
816,0.0652744061779231
817,0.0652300030644983
818,0.0652861047256738
819,0.0649878461379558
820,0.0652974979486316
821,0.0650585960876197
822,0.0651809717901051
823,0.0651842268183827
824,0.0652752199955285
825,0.0650670391134918
826,0.0650157696940005
827,0.0652224754728377
828,0.0652105227578431
829,0.0652493818569929
830,0.0651679507177323
831,0.0651039145514369
832,0.0649487835075706
833,0.0651593040861189
834,0.0649012781865895
835,0.0650635296944529
836,0.0650062584038824
837,0.065090944878757
838,0.0649893211945891
839,0.0650708029977977
840,0.065165000660345
841,0.0646572897583246
842,0.0651449608802795
843,0.065220695277676
844,0.0650193809624761
845,0.0648894780222326
846,0.0651372297853231
847,0.0649984764587134
848,0.0650034101027995
849,0.0652009607199579
850,0.0650518822856247
851,0.0650890627037734
852,0.064768984252587
853,0.0651417563855648
854,0.065030062077567
855,0.0648814923968166
856,0.0649847434926778
857,0.0647261578496546
858,0.0649296082928777
859,0.0648237635195255
860,0.0649748760834336
861,0.0648875450715423
862,0.0649325583782047
863,0.064795737862587
864,0.0649982730299234
865,0.0647988406009972
866,0.0649312868155539
867,0.0647564719803631
868,0.0649267600663006
869,0.0648403444327414
870,0.0647343976888806
871,0.0646745322458446
872,0.0648352072201669
873,0.0647335836105049
874,0.0648078941646963
875,0.0647722393274307
876,0.0647320580482483
877,0.0650316896475852
878,0.0648728965222835
879,0.0647927879914641
880,0.0648264588974416
881,0.0647510298341513
882,0.0647170025575906
883,0.0647066267114133
884,0.0646291628200561
885,0.0645054648630321
886,0.0645580568350852
887,0.0647546915989369
888,0.0647911603562534
889,0.0646831789426506
890,0.0646949792187661
891,0.0646976241096854
892,0.0647844463028014
893,0.0645666017942131
894,0.0643250551633537
895,0.0647065248060972
896,0.064725191462785
897,0.0645460023544729
898,0.0645562257897109
899,0.0647211731504649
900,0.0647009807731956
901,0.0644746419135481
902,0.0646151757333428
903,0.0645621765870601
904,0.0645940675213933
905,0.0646203127875924
906,0.0646387250907719
907,0.0648922752868384
908,0.0646743796393275
909,0.0645254539139569
910,0.0644334433414042
911,0.0644247967470437
912,0.0646234660875052
913,0.0645077536068857
914,0.0646288067288697
915,0.0645984416548163
916,0.0645338971633464
917,0.0645492575597018
918,0.0644985986594111
919,0.0647203086689115
920,0.0646514406055212
921,0.0643665591441095
922,0.0644988018181175
923,0.0645550560671836
924,0.0645248435251415
925,0.0645217410288751
926,0.0646352662611753
927,0.0646220420207828
928,0.0644894940406084
929,0.064470522236079
930,0.0645036338549107
931,0.0644204735290259
932,0.0643850731197745
933,0.0643038961384445
934,0.0645626343972981
935,0.0643786134663969
936,0.0645078045874834
937,0.0647253950219601
938,0.064538780124858
939,0.0645881676487625
940,0.0645106530562043
941,0.0643973309732974
942,0.0642062400002033
943,0.0644656393863261
944,0.0642627482954413
945,0.06454315405339
946,0.0643279034178704
947,0.0644919862039387
948,0.0644725567474961
949,0.0644996665045619
950,0.0644534325040877
951,0.0644348167348653
952,0.064413301832974
953,0.0644703697413206
954,0.0643672202900052
955,0.0644283571094275
956,0.0643852766510099
957,0.0644026206247509
958,0.0642919436469674
959,0.0642438274528831
960,0.0643442810699344
961,0.064365287553519
962,0.0643417889252305
963,0.0642218546103686
964,0.0641316752135754
965,0.0642998780682683
966,0.0640938843786716
967,0.0642514057923108
968,0.0642784141097218
969,0.0643747986573726
970,0.0642960633523762
971,0.064156750664115
972,0.0644252546783537
973,0.0642724630609155
974,0.0643445354886353
975,0.0643129496090114
976,0.0642705812677741
977,0.0641693646553904
978,0.0642557801213115
979,0.0642036461364478
980,0.0642652406450361
981,0.0642666648607701
982,0.0641831482760608
983,0.064167177407071
984,0.0642120891716331
985,0.0643635072652251
986,0.0641147889662534
987,0.0641877259220928
988,0.0642884847335517
989,0.0642866538092494
990,0.0641765363235027
991,0.0642750061582774
992,0.0642157004773617
993,0.0641197225917131
994,0.0640341208130121
995,0.0642080711666495
996,0.0642430644482374
997,0.0640022299438715
998,0.0642695131525397
999,0.0642167686671019
1000,0.0641516133118421
1001,0.0641639731731266
1002,0.0642713442351669
1003,0.0641303528752178
1004,0.0641365073341876
1005,0.0637888103257865
1006,0.0641429158952087
1007,0.0643087285012007
1008,0.0639449076447636
1009,0.064055940983817
1010,0.0639432290848345
1011,0.063965964904055
1012,0.0641256735473871
1013,0.0638921631872654
1014,0.0639115926809609
1015,0.0641890992224216
1016,0.064094698280096
1017,0.0638846864178777
1018,0.0639163230266422
1019,0.0639837160799652
1020,0.063898521065712
1021,0.0640339173097163
1022,0.0640781169850379
1023,0.0640285259857774
1024,0.064196372712031
1025,0.0640774556901306
1026,0.0639781211689115
1027,0.0639467389322817
1028,0.063939567040652
1029,0.0641581748425961
1030,0.0640934774838388
1031,0.0641540039423853
1032,0.0639158144127578
1033,0.0641378296818584
1034,0.0638825501129031
1035,0.063907167557627
1036,0.0640920024365187
1037,0.0640525839943439
1038,0.0638978595845401
1039,0.0640977500472218
1040,0.0640532451402396
1041,0.0635657776426524
1042,0.0638677492085844
1043,0.0640991740208119
1044,0.0637263001315296
1045,0.0640405803918838
1046,0.0638837708160281
1047,0.0640210998337716
1048,0.064031984442845
1049,0.0639480612706393
1050,0.0641133649181575
1051,0.0639181032031775
1052,0.0641129578184336
1053,0.064134421730414
1054,0.0639732891414315
1055,0.0640820335317403
1056,0.0639991782791913
1057,0.0640839153341949
1058,0.0639973979908973
1059,0.0636451233644038
1060,0.0637755858991295
1061,0.0639846822619438
1062,0.0639221213385463
1063,0.0641354901622981
1064,0.0636996990535408
1065,0.0638791423197836
1066,0.0639259868580848
1067,0.0638870260957629
1068,0.063776806788519
1069,0.0638835672754794
1070,0.063892926145345
1071,0.0640349855273962
1072,0.0635371928382665
1073,0.063747814996168
1074,0.0637702453508973
1075,0.0638781757839024
1076,0.0639130167104304
1077,0.0635690327174962
1078,0.0636540242750198
1079,0.0638502015266567
1080,0.0637820455897599
1081,0.0639253256097436
1082,0.0640898153744638
1083,0.0637145510409027
1084,0.0639061504974961
1085,0.0639113892801106
1086,0.063880922421813
1087,0.06378636890091
1088,0.0637100240495056
1089,0.063836926240474
1090,0.0636622133012861
1091,0.0638261435367167
1092,0.063959403494373
1093,0.0636404440179467
1094,0.063908388633281
1095,0.0637394734378904
1096,0.0637029034178704
1097,0.0639306153915823
1098,0.0637716186791658
1099,0.0636475138179958
1100,0.0636679605767131
1101,0.0636660785973072
1102,0.0639037597272545
1103,0.0637867249269038
1104,0.0638676983863115
1105,0.0640649943239987
1106,0.0637673973571509
1107,0.0635187296383083
1108,0.0636651123594493
1109,0.0639208496641368
1110,0.0635911580547691
1111,0.0639366169646382
1112,0.0638835673127323
1113,0.0638381470739841
1114,0.0636795064806938
1115,0.0636085022334009
1116,0.0636265585571528
1117,0.0639186625927687
1118,0.0637520367093384
1119,0.063829246237874
1120,0.0635862244293094
1121,0.0637075318209827
1122,0.0636855082586408
1123,0.0637125672213733
1124,0.0638782269321382
1125,0.0638483196124434
1126,0.0636601278278977
1127,0.0638140891306102
1128,0.0639285808056593
1129,0.0635836304724216
1130,0.06366404408589
1131,0.0638822448346764
1132,0.0637079386599362
1133,0.0637330139800906
1134,0.0637402873672545
1135,0.0636600261088461
1136,0.0636965961288661
1137,0.063596803760156
1138,0.0636544821038842
1139,0.0637931844126433
1140,0.0635378542542458
1141,0.0635941588785499
1142,0.0636832701135427
1143,0.0636430888716131
1144,0.063576153498143
1145,0.0636942566838115
1146,0.0637408468872309
1147,0.0635892253741622
1148,0.0635140504129231
1149,0.0635328695550561
1150,0.063704378195107
1151,0.0637185688875616
1152,0.0637935406155884
1153,0.0636513793282211
1154,0.0637453228235245
1155,0.063748628962785
1156,0.0635759502276778
1157,0.0635803750995547
1158,0.0637382019497454
1159,0.0635613525751978
1160,0.0636725382320583
1161,0.0636679606605321
1162,0.0635364300105721
1163,0.0637661255616695
1164,0.0636300679948181
1165,0.0636867796629667
1166,0.0635671002790332
1167,0.0635641501378268
1168,0.0637861144915223
1169,0.0636151653341949
1170,0.0637448139302433
1171,0.0637945070303977
1172,0.0635365316830575
1173,0.0637807739526033
1174,0.0635905986838043
1175,0.0636609415989369
1176,0.0636048401333392
1177,0.0635709655471146
1178,0.0635044880677015
1179,0.0636775737535208
1180,0.0633643107209355
1181,0.0636615519598126
1182,0.0636414103861898
1183,0.0636509214993566
1184,0.0635322085302323
1185,0.0636712159402669
1186,0.0635400919057429
1187,0.0634678672347218
1188,0.0634188354946673
1189,0.0635408041160554
1190,0.0638100707903504
1191,0.0639172384608537
1192,0.0634331279247999
1193,0.0638080362603068
1194,0.0635837322846055
1195,0.0635326660890132
1196,0.0634701558575034
1197,0.0637037171144038
1198,0.0633987954445183
1199,0.0635021992959082
1200,0.0636832193750888


==> tables/convformer_train_ber_outer_005_ps_0012.csv <==
Epoch,BEROuter
1,0.491499746069312
2,0.470754912421107
3,0.447144378945231
4,0.429803934320807
5,0.41664628021419
6,0.405013692304492
7,0.391259062811732
8,0.374993804395199
9,0.365020812600851
10,0.354468443989754
11,0.340661885067821
12,0.330317952334881
13,0.32042537368834
14,0.312084360197186
15,0.305438292771578
16,0.299856831729412
17,0.295708730071783
18,0.291418009102344
19,0.289074716046452
20,0.288328257501125
21,0.288555358797312
22,0.279590412303805
23,0.272997700423002
24,0.268818470835686
25,0.264910034015775
26,0.261395121514797
27,0.258060873039067
28,0.255878356769681
29,0.253590403050184
30,0.252228910923004
31,0.250956276394427
32,0.25012044981122
33,0.249437822327018
34,0.247011623233557
35,0.241193140745163
36,0.236999720185995
37,0.232777257561684
38,0.230345057249069
39,0.228636174537241
40,0.22717046611011
41,0.224336908645928
42,0.222880762889981
43,0.220024215616286
44,0.217474624402821
45,0.214659886471927
46,0.211992599405348
47,0.210557612143457
48,0.208477330207825
49,0.208072870671749
50,0.20529933154583
51,0.204309493452311
52,0.204599258452654
53,0.203110254891217
54,0.202003127858043
55,0.201131851300597
56,0.200480402596295
57,0.199694066010416
58,0.198903864473104
59,0.201152959316969
60,0.198463190384209
61,0.197166193984449
62,0.197227635532618
63,0.195418553464115
64,0.195434372089803
65,0.193850763812661
66,0.193276067338884
67,0.191092941202223
68,0.190313572995365
69,0.189394841343164
70,0.1914268540591
71,0.187081557810307
72,0.186076054312289
73,0.185150660313666
74,0.184088699221611
75,0.183830113708973
76,0.182684839703143
77,0.183343052975833
78,0.184168858602643
79,0.180751093253493
80,0.179251408427954
81,0.179179285243154
82,0.178575800508261
83,0.17807927928865
84,0.177595270499587
85,0.177270512655377
86,0.179585271067917
87,0.178511865958571
88,0.175853174775839
89,0.174923202358186
90,0.17450211070478
91,0.17376984141767
92,0.173577834814787
93,0.172883763946593
94,0.172536015734077
95,0.173086908757687
96,0.171956181451678
97,0.171205144189298
98,0.172539220042527
99,0.173868718445301
100,0.170192011520267
101,0.168844456970692
102,0.168834996446967
103,0.168700159564614
104,0.167854161337018
105,0.167888849452138
106,0.167367863841355
107,0.167061976119876
108,0.166795201711357
109,0.166022852621973
110,0.165555780865252
111,0.165543014295399
112,0.165263219214976
113,0.165429794080555
114,0.168929702565074
115,0.164857691079378
116,0.163730015903711
117,0.163497675769031
118,0.162990880198777
119,0.162965856008232
120,0.162953292913735
121,0.162356420308352
122,0.161862442195415
123,0.162792058363557
124,0.161535496674478
125,0.161423395723105
126,0.161059880442917
127,0.161078394465148
128,0.160642349310219
129,0.160363164432347
130,0.16586772158742
131,0.162915196605027
132,0.159662887230515
133,0.159357050433755
134,0.15927317801863
135,0.158942520171404
136,0.159004877917469
137,0.158659011386335
138,0.158680322952569
139,0.158122818022966
140,0.1583187918365
141,0.158233952783048
142,0.157974349819124
143,0.161790064312518
144,0.168415481448174
145,0.157852432020009
146,0.157139999195933
147,0.156737167388201
148,0.156706445775926
149,0.156389470435679
150,0.15636515788734
151,0.155811772681773
152,0.156258855089545
153,0.155763605944812
154,0.155446527861059
155,0.155668950341642
156,0.155977381318808
157,0.155432337336242
158,0.15793798264116
159,0.155168818235397
160,0.15481944244355
161,0.154669397808611
162,0.154803979992867
163,0.154539189711213
164,0.154134628027678
165,0.155596776232123
166,0.157340194880962
167,0.154103907123208
168,0.154311630167067
169,0.153572850376368
170,0.153494318462908
171,0.153387354724109
172,0.15269048564136
173,0.153040522113442
174,0.152964431680739
175,0.152373102530837
176,0.153813176415861
177,0.152806249000132
178,0.152077794037759
179,0.151912287548184
180,0.152178350016475
181,0.151862899363041
182,0.152181249037385
183,0.151885431706905
184,0.151752273626626
185,0.151474512815475
186,0.151659957617521
187,0.151126663126051
188,0.151036737784743
189,0.151196903958917
190,0.150830439031124
191,0.151635441854596
192,0.151915492005646
193,0.150396987684071
194,0.150393986850977
195,0.150208185613155
196,0.150260116793215
197,0.149994206540287
198,0.149945988915861
199,0.150129653960466
200,0.149826970100403
201,0.150490676723421
202,0.149647425301373
203,0.149480290897191
204,0.150127975009382
205,0.151939549483359
206,0.149295964539051
207,0.1492014618963
208,0.148859715685248
209,0.149050196371973
210,0.149086003527045
211,0.148940739780664
212,0.148588363304734
213,0.148470006063581
214,0.148376469612122
215,0.148378555029631
216,0.148595128506422
217,0.148294835351408
218,0.148213404379785
219,0.148156845159829
220,0.147597203291953
221,0.148308110758662
222,0.147722528763115
223,0.147785140872002
224,0.147476303353906
225,0.148754023425281
226,0.147595982514322
227,0.147367100901902
228,0.147279159389436
229,0.146907912865281
230,0.147155512198806
231,0.146735438071191
232,0.146926376484334
233,0.146565810926259
234,0.149134628213942
235,0.150524093881249
236,0.146721094846725
237,0.146389368586242
238,0.14643962085247
239,0.146660720817745
240,0.146197311505675
241,0.146334081217647
242,0.146128850504756
243,0.145858108326793
244,0.145832677185535
245,0.145976872593164
246,0.146079818606377
247,0.147756199911237
248,0.150908258855343
249,0.147570348009467
250,0.145897629074752
251,0.145271356999874
252,0.145050613619387
253,0.145032048039138
254,0.145328984484077
255,0.145128280818462
256,0.145016484297812
257,0.145144098885357
258,0.144805557094514
259,0.145025792308152
260,0.146304071769118
261,0.144425562508404
262,0.144654902294278
263,0.144782974235713
264,0.1448279369995
265,0.144252527654171
266,0.14527517169714
267,0.144567978009582
268,0.143959966115654
269,0.144597274772823
270,0.144184015542269
271,0.144037378877401
272,0.144192509949207
273,0.143895827718079
274,0.143912205919623
275,0.144129084199667
276,0.143784388266504
277,0.143460087999701
278,0.143584040366113
279,0.143555150665343
280,0.143684646226466
281,0.14358327742666
282,0.143440200872719
283,0.143435267023742
284,0.143076075203717
285,0.143321232683957
286,0.143146520145237
287,0.143058832660317
288,0.142950596734881
289,0.142911178320646
290,0.142374933771789
291,0.14281260650605
292,0.142515619844198
293,0.142623245231807
294,0.143825790472329
295,0.146482345499098
296,0.14254695110023
297,0.142373763993382
298,0.142172398455441
299,0.142087661921978
300,0.142049514651299
301,0.141945347860456
302,0.142416386827826
303,0.141748560629785
304,0.141797693744302
305,0.141559809409082
306,0.142184351421893
307,0.141670333743095
308,0.141543126143515
309,0.142206069529057
310,0.141343541145325
311,0.141591140329838
312,0.141516626812518
313,0.141437789797783
314,0.141027938723564
315,0.141258854717016
316,0.141297256164253
317,0.141420293003321
318,0.141052607297897
319,0.141032821536064
320,0.141083379723132
321,0.140766606628895
322,0.140560205802321
323,0.141123916655779
324,0.14056463085115
325,0.140766962505877
326,0.140868637003005
327,0.140363215096295
328,0.140777847245336
329,0.140340529941022
330,0.140986740142107
331,0.140568547546864
332,0.140582636259496
333,0.140281885787845
334,0.139663955904543
335,0.140125890150666
336,0.14026586394757
337,0.140083419717848
338,0.14012894205749
339,0.140059819445014
340,0.13987610373646
341,0.139878290593624
342,0.140065567046404
343,0.139965010993183
344,0.139771937318146
345,0.139478866644204
346,0.139826919436455
347,0.139750777967274
348,0.13960826087743
349,0.139496668130159
350,0.139418696276844
351,0.139290267899632
352,0.139352066069841
353,0.13955683875829
354,0.139391993358731
355,0.138965764306486
356,0.138963373787701
357,0.139333551600575
358,0.13889689616859
359,0.138991907797754
360,0.138887893743813
361,0.138754175454378
362,0.138918817900121
363,0.13889038592577
364,0.139144800640643
365,0.139174707978964
366,0.138800104595721
367,0.138692326769233
368,0.13906423445791
369,0.138828486353159
370,0.13882187385112
371,0.138388219475746
372,0.138803969994187
373,0.138963933251798
374,0.138598180226982
375,0.138748581334949
376,0.138741002380848
377,0.13849147003144
378,0.138443812057376
379,0.138535059280694
380,0.138444473147392
381,0.138272506408393
382,0.138456222265959
383,0.138245498463511
384,0.138034876286983
385,0.13814000941813
386,0.138267928995192
387,0.138299819715321
388,0.138249211683869
389,0.138365432731807
390,0.138196161985397
391,0.138016260713339
392,0.13801519267261
393,0.144003097079694
394,0.141907964162529
395,0.137784835211933
396,0.13782567832619
397,0.137822219654918
398,0.138298344910145
399,0.13742167621851
400,0.137418472021818
401,0.137677871659398
402,0.137789464145899
403,0.137641555629671
404,0.137540390081704
405,0.137307744212449
406,0.137479303665459
407,0.137400670461357
408,0.137396499291062
409,0.13791534923017
410,0.137093714289367
411,0.140008193776011
412,0.139122878648341
413,0.137751520201564
414,0.136989344060421
415,0.137280532792211
416,0.137609766721725
417,0.137142898254097
418,0.136945704221725
419,0.137123876027763
420,0.137110600955784
421,0.136642257906497
422,0.137130742073059
423,0.136918339841068
424,0.13697845954448
425,0.137032781131566
426,0.136911320574582
427,0.137017013318837
428,0.136994582600892
429,0.136677047908306
430,0.136860254816711
431,0.136705276668072
432,0.136608433797956
433,0.136712193749845
434,0.136310989260674
435,0.136567845568061
436,0.136414443776011
437,0.136535293310881
438,0.136408136896789
439,0.136539463959634
440,0.136254226453602
441,0.136518661491573
442,0.136521509587765
443,0.13639608245343
444,0.136455184444785
445,0.136314396746457
446,0.136299239844084
447,0.136283116303384
448,0.136161300446838
449,0.136455286480486
450,0.136220250017941
451,0.136088719181716
452,0.136250513568521
453,0.136023259572685
454,0.135952662043273
455,0.136349491924047
456,0.136024531126022
457,0.136104181446135
458,0.135908920392394
459,0.135950830876827
460,0.135639653578401
461,0.135630345419049
462,0.138524378240108
463,0.137446141429245
464,0.136147516928613
465,0.137890222929418
466,0.137141829952598
467,0.136130274422467
468,0.135784967578948
469,0.135667068213224
470,0.135436761975288
471,0.135587163381279
472,0.135304010752589
473,0.135513565260917
474,0.135397750809789
475,0.135316014401615
476,0.135481470413506
477,0.135739140622318
478,0.135468805730343
479,0.135357874445617
480,0.135361180715263
481,0.135434676781297
482,0.135161951780319
483,0.135123855769634
484,0.135335952751338
485,0.13533702082932
486,0.134945633336902
487,0.135066889561713
488,0.13511276755482
489,0.134844263195992
490,0.134932815395296
491,0.135119481049478
492,0.135441289395094
493,0.135022638700902
494,0.13496358750388
495,0.134897008277476
496,0.134854385368526
497,0.134618687704206
498,0.134896143712103
499,0.134729975368828
500,0.134659072719514
501,0.134477188102901
502,0.134775904230773
503,0.134411473441869
504,0.134708205834031
505,0.134694066178054
506,0.134600173532963
507,0.134470524862409
508,0.134237015023828
509,0.138656519167125
510,0.135100255347788
511,0.134623570665717
512,0.134408218674362
513,0.134543258082122
514,0.134206344466656
515,0.134075118936598
516,0.134383142851293
517,0.134710596390069
518,0.134392705261707
519,0.134324854500592
520,0.134415542576462
521,0.134442041553557
522,0.134264684133232
523,0.134447026140988
524,0.13413910401985
525,0.134453638494015
526,0.133909561242908
527,0.134398350771517
528,0.133770349789411
529,0.134046228826046
530,0.134567519575357
531,0.134290318638086
532,0.133985041379929
533,0.133930770419538
534,0.134087936226279
535,0.133783421646804
536,0.13387670379132
537,0.134207921028137
538,0.133804987072945
539,0.133791763093323
540,0.134196324571967
541,0.133749191332608
542,0.133857935555279
543,0.133869532104582
544,0.133771926723421
545,0.133703211508691
546,0.133454594798386
547,0.133546859659255
548,0.133293665312231
549,0.133899846468121
550,0.133554183989763
551,0.133923039883375
552,0.133686782810837
553,0.133704533427954
554,0.133791152648628
555,0.133852238990366
556,0.133899693749845
557,0.133522801753134
558,0.133810836728662
559,0.133630376011133
560,0.133557896912098
561,0.133401341885328
562,0.133700007144362
563,0.133589991256595
564,0.133854781873524
565,0.133372095488012
566,0.1333655343391
567,0.133489283211529
568,0.133331405427307
569,0.133449660949409
570,0.133315790779889
571,0.133189549762756
572,0.133002375289798
573,0.133217473011464
574,0.133218439519405
575,0.133692326545715
576,0.133023075666279
577,0.133362635020167
578,0.133105219397694
579,0.133283035475761
580,0.13302251663059
581,0.133106236569583
582,0.133288833498955
583,0.133171900417656
584,0.133136296179146
585,0.13267298894003
586,0.132996373251081
587,0.133106796313077
588,0.133229527622461
589,0.132731632832438
590,0.133041437827051
591,0.133080957680941
592,0.132904261350632
593,0.133044489584863
594,0.132968195565045
595,0.13291870592162
596,0.132795516848564
597,0.132740483321249
598,0.132901310622692
599,0.132714085839689
600,0.132677159309387
601,0.132502955067903
602,0.132747807633132
603,0.132712153084576
604,0.132563939467072
605,0.132530929204077
606,0.132411249689758
607,0.132826492339373
608,0.132450362965465
609,0.132850550133735
610,0.132573450412601
611,0.132396143712103
612,0.132450973782688
613,0.132594863753766
614,0.132794805187732
615,0.13267848175019
616,0.132550358586013
617,0.132699183430523
618,0.132286178600043
619,0.132532913181931
620,0.132510177753866
621,0.132767491526902
622,0.132280787006021
623,0.133030044361949
624,0.132438155822456
625,0.132263697385788
626,0.132154647372663
627,0.132404790017754
628,0.132303471826017
629,0.132463892214
630,0.13245015937835
631,0.132000432256609
632,0.132300979401916
633,0.132367863785476
634,0.132446446567774
635,0.132219040002674
636,0.132146407999098
637,0.13194870499894
638,0.132389378938824
639,0.132067570872605
640,0.13211945084855
641,0.132119247335941
642,0.132283737082034
643,0.132184351496398
644,0.132153376210481
645,0.132343703918159
646,0.132109176553786
647,0.132079422120005
648,0.132254236601293
649,0.132232264094055
650,0.132021234687418
651,0.131757054552436
652,0.131928359754384
653,0.132151595577598
654,0.131927647739649
655,0.131904454305768
656,0.131978815495968
657,0.131721806544811
658,0.131706090178341
659,0.132128860522062
660,0.131737269144505
661,0.131674962304533
662,0.132030339427292
663,0.131761581599712
664,0.13167877715081
665,0.131789148524404
666,0.131756189931184
667,0.131889551673085
668,0.131800745483488
669,0.131531784012914
670,0.131607467327267
671,0.131573084145784
672,0.131617844011635
673,0.131943109985441
674,0.131588750202209
675,0.131941432040185
676,0.1314289396815
677,0.131734675075859
678,0.131748102474958
679,0.131753341685981
680,0.131813766118139
681,0.131511285752058
682,0.131695561818779
683,0.13170792106539
684,0.131654311679304
685,0.131729486733675
686,0.131378585509956
687,0.131500757671893
688,0.131557978037745
689,0.131298985518515
690,0.131778518669307
691,0.131289626862854
692,0.131553654782474
693,0.131388401892036
694,0.131534174494445
695,0.131449131984264
696,0.131484024133533
697,0.131432194933295
698,0.131019545998424
699,0.131177525799721
700,0.131468816138804
701,0.131364039015025
702,0.13141454571858
703,0.131582849770784
704,0.131068679559976
705,0.131372329276055
706,0.131536717582494
707,0.131501724012196
708,0.131269333083183
709,0.131372329667211
710,0.131080581471324
711,0.131057235635817
712,0.13108388742432
713,0.13120819574222
714,0.131265365425497
715,0.131128392331302
716,0.131337183248252
717,0.131238103043288
718,0.13124425759539
719,0.131391708087176
720,0.131169896163046
721,0.131092941146344
722,0.131155552864075
723,0.131342015303671
724,0.131226760614663
725,0.131170862745494
726,0.131305394135416
727,0.131223251689225
728,0.130710708387196
729,0.13096766622737
730,0.131140141896904
731,0.13095103431493
732,0.130885269325227
733,0.131140802856535
734,0.130784611348063
735,0.131170811653137
736,0.130802007000893
737,0.131002253144979
738,0.131264602448791
739,0.130972396396101
740,0.13096710709855
741,0.131031804457307
742,0.130779881477356
743,0.130687566176057
744,0.130824640542269
745,0.130680547207594
746,0.131057031936944
747,0.130710962489247
748,0.1309444222413
749,0.130772048532963
750,0.130788629855961
751,0.130843103714287
752,0.130574599970132
753,0.130789087489247
754,0.130195927713066
755,0.130791376456618
756,0.130710861068219
757,0.130593673419207
758,0.130539911650121
759,0.130562443993986
760,0.130620172824711
761,0.130663203299046
762,0.130499119255692
763,0.130491134524345
764,0.130775405466557
765,0.130740157850087
766,0.130727340616286
767,0.130677342712879
768,0.130597742684186
769,0.130719710998237
770,0.130628107190132
771,0.130613713581115
772,0.130651961732656
773,0.130631210021675
774,0.130737818181515
775,0.130522058866918
776,0.130464685652405
777,0.130293482393026
778,0.130884658694267
779,0.130440831445158
780,0.130585738830268
781,0.130574243851006
782,0.130553796999156
783,0.130343073438853
784,0.13036962358281
785,0.130233921986073
786,0.130499628931284
787,0.130242416486144
788,0.130364231560379
789,0.130189620684832
790,0.130692855380476
791,0.130422418899834
792,0.130437118504196
793,0.130597742684186
794,0.130681156944484
795,0.130101831611246
796,0.130387476440519
797,0.130285343956202
798,0.130372268259525
799,0.130287429392338
800,0.130332137960941
801,0.130311640202999
802,0.130173904821277
803,0.130447290558368
804,0.130032353661954
805,0.129792485311627
806,0.130387069638818
807,0.130272832084447
808,0.130297907292843
809,0.130015975534916
810,0.130521448552609
811,0.130149744302034
812,0.130088556688279
813,0.130177820865065
814,0.130038609486073
815,0.130108444057405
816,0.130481572374702
817,0.130468246079981
818,0.130073399581015
819,0.129915318526328
820,0.129986780546606
821,0.130190078373998
822,0.130014449525625
823,0.130116022191942
824,0.129986831191927
825,0.130048832818866
826,0.130197148472071
827,0.130276443790644
828,0.129824935868382
829,0.13002329999581
830,0.129648035131395
831,0.130052698813379
832,0.129829665776342
833,0.130257064327598
834,0.130364588089287
835,0.130024215374142
836,0.129742283727974
837,0.129921269714832
838,0.129854029156268
839,0.129612024910748
840,0.129870406650007
841,0.129910435862839
842,0.129660089928657
843,0.130093897245824
844,0.130110325664282
845,0.129856623336673
846,0.129776972308755
847,0.129764307178557
848,0.129529525153339
849,0.129961451217532
850,0.129780888650566
851,0.129830124154687
852,0.129989628568292
853,0.129788975790143
854,0.130085759107023
855,0.129972030371428
856,0.129835616536438
857,0.130102239251137
858,0.129916284624487
859,0.129755864124745
860,0.129682265873998
861,0.129810389131308
862,0.12966660015285
863,0.12980738805607
864,0.12991689523682
865,0.129700983483344
866,0.130160476379097
867,0.129934290014207
868,0.129486749563366
869,0.129724024087191
870,0.129622400589287
871,0.129912317562848
872,0.129794875867665
873,0.129605462811887
874,0.12983388710767
875,0.129702509213239
876,0.12957993036136
877,0.129744521621615
878,0.129801080822945
879,0.129788466785103
880,0.129556787721813
881,0.129507857877761
882,0.129496057722718
883,0.129615788273513
884,0.129713088534772
885,0.129568944144994
886,0.129561416469514
887,0.129674789085984
888,0.129492293763906
889,0.129388788118958
890,0.129561365395784
891,0.129812677856535
892,0.129352676160634
893,0.12951477535069
894,0.129186304472387
895,0.129287673700601
896,0.129418339915574
897,0.129917963445187
898,0.129465794414282
899,0.129384872429073
900,0.129577845204622
901,0.129606328029186
902,0.129580743853003
903,0.129632929377258
904,0.129457911066711
905,0.129638371393085
906,0.129474034439772
907,0.129187067430466
908,0.129786025881767
909,0.129449619855732
910,0.129617009051144
911,0.129418492168188
912,0.129438430611044
913,0.129356033019722
914,0.129163415934891
915,0.129405522551388
916,0.129858403149992
917,0.12979950401932
918,0.129625706616789
919,0.129447229932994
920,0.129389653168619
921,0.129154260717332
922,0.129412592295557
923,0.129470118097961
924,0.129243575036526
925,0.129033869523555
926,0.129178420696408
927,0.12910014308989
928,0.129465946853161
929,0.129572199117392
930,0.129357457086444
931,0.129316004123539
932,0.129227655865252
933,0.129290521778166
934,0.129158940333873
935,0.12936951154843
936,0.129074610136449
937,0.129246983584017
938,0.129251154158264
939,0.129503331165761
940,0.128955286312848
941,0.129109603855759
942,0.129380854275078
943,0.129560144562274
944,0.129297388438135
945,0.128962203674018
946,0.128929448015988
947,0.128965712711215
948,0.129004368782043
949,0.129097294788808
950,0.129399672728032
951,0.129332076646388
952,0.129147852230817
953,0.129042973462492
954,0.12914530903101
955,0.129195612296462
956,0.129169621504843
957,0.129412795659155
958,0.128931635115296
959,0.129161788746715
960,0.1289839220047
961,0.129586135670543
962,0.129383193440735
963,0.12918599916622
964,0.129292708858848
965,0.12893646704033
966,0.129202784243971
967,0.129216415081173
968,0.128997044619173
969,0.129029138740152
970,0.128959711529315
971,0.129317784104496
972,0.129059045929462
973,0.129123234637082
974,0.128949335161597
975,0.128890843093395
976,0.129223383031785
977,0.129184371847659
978,0.129120386317372
979,0.129103703387082
980,0.128673100024462
981,0.128930007703602
982,0.129246881548315
983,0.129049127921462
984,0.129170537199825
985,0.129172215610743
986,0.128914189077914
987,0.129038700703532
988,0.128847152385861
989,0.129225417748094
990,0.129167739804834
991,0.128994246795774
992,0.128939875047654
993,0.129207564685494
994,0.128961237277836
995,0.129140782710165
996,0.128694615066051
997,0.128998062182218
998,0.129021814670414
999,0.128988143596798
1000,0.128788100667298
1001,0.128800460211933
1002,0.129036870151758
1003,0.128991093616933
1004,0.128661147244275
1005,0.1290077762492
1006,0.128881535455585
1007,0.12882024616003
1008,0.128909357525408
1009,0.128953760359436
1010,0.128822941910476
1011,0.128917088080198
1012,0.12909617561847
1013,0.128870599698275
1014,0.128855646643788
1015,0.12879827324301
1016,0.128747918941081
1017,0.12874791931361
1018,0.128661096636206
1019,0.128854680005461
1020,0.128780267890543
1021,0.128677881211042
1022,0.128862004000694
1023,0.128937585912645
1024,0.128832758329809
1025,0.128779098186642
1026,0.128898472581059
1027,0.128770756796002
1028,0.12858815966174
1029,0.128582208901644
1030,0.129143325369805
1031,0.128740086499602
1032,0.128529718853533
1033,0.128840133398771
1034,0.128750869184732
1035,0.128582259584218
1036,0.128724420517683
1037,0.12860657196492
1038,0.128723149131984
1039,0.128743799254298
1040,0.12857763081789
1041,0.128763432297856
1042,0.128475295584649
1043,0.128751632329077
1044,0.128547622226179
1045,0.128728184495121
1046,0.128650974947959
1047,0.128833114244044
1048,0.128606063518673
1049,0.12867737300694
1050,0.128937992826104
1051,0.128810073342174
1052,0.128869735375047
1053,0.128859867881984
1054,0.128653823379427
1055,0.1290079799667
1056,0.128598637301475
1057,0.128659265320748
1058,0.128553267773241
1059,0.1286340890266
1060,0.128534397836775
1061,0.128508712444454
1062,0.128783472124487
1063,0.128448236808181
1064,0.128626611754298
1065,0.128611709009856
1066,0.128643905110657
1067,0.128834894187748
1068,0.128566644918174
1069,0.128814193233848
1070,0.128397475723177
1071,0.128592483084649
1072,0.128536432497203
1073,0.12870224473998
1074,0.128301243633032
1075,0.128444320373237
1076,0.128735356274992
1077,0.12868510376662
1078,0.128564814031124
1079,0.128474024124444
1080,0.128368331603706
1081,0.128540654201061
1082,0.128633732572198
1083,0.128515832945704
1084,0.128480330575258
1085,0.128389185089618
1086,0.128419651780277
1087,0.128463851753622
1088,0.128571527693421
1089,0.128584345113486
1090,0.128396255075932
1091,0.128610183596611
1092,0.128463241159916
1093,0.128702549859881
1094,0.128619338385761
1095,0.128498793859035
1096,0.128407902680337
1097,0.128346511218697
1098,0.128412429261953
1099,0.128629002273083
1100,0.12853154964745
1101,0.12818080117926
1102,0.128658146541566
1103,0.128597416747361
1104,0.128612929470837
1105,0.12863424135372
1106,0.128291426580399
1107,0.128821059633046
1108,0.128754785805941
1109,0.128227289263159
1110,0.128132990021259
1111,0.128342136740685
1112,0.128647312875837
1113,0.128640344776213
1114,0.128471277207136
1115,0.128397831972688
1116,0.12829020621255
1117,0.128787643034011
1118,0.12861766025424
1119,0.128607385996729
1120,0.128434300795197
1121,0.128524479512125
1122,0.128297377806157
1123,0.128483230285347
1124,0.128711043410003
1125,0.128061121404171
1126,0.128468683250248
1127,0.12837982641533
1128,0.128473159205168
1129,0.128368637003005
1130,0.128320164494216
1131,0.128543909043074
1132,0.128435419369489
1133,0.128624119441956
1134,0.128278609775007
1135,0.128253025580198
1136,0.128275659624487
1137,0.128372960370034
1138,0.1287978153117
1139,0.128434198219329
1140,0.128523513264954
1141,0.128593907281756
1142,0.128499455358833
1143,0.128122613802552
1144,0.128172256145626
1145,0.128376316875219
1146,0.128261265251786
1147,0.128567712698132
1148,0.128393508456647
1149,0.128233545385301
1150,0.128500574287027
1151,0.128263452723622
1152,0.128419600818306
1153,0.128087671436369
1154,0.128078922946006
1155,0.128593347482383
1156,0.128313857447356
1157,0.128184870295227
1158,0.128309279792011
1159,0.128442387562245
1160,0.128345036301762
1161,0.128624933585525
1162,0.128517816532403
1163,0.128356785494834
1164,0.128547316901386
1165,0.128057102821767
1166,0.128339848257601
1167,0.128329065684229
1168,0.128142043463886
1169,0.128228764496744
1170,0.128157861735672
1171,0.128344120662659
1172,0.128265690822154
1173,0.128183903507888
1174,0.128404393196106
1175,0.128323368858546
1176,0.128624729663134
1177,0.128329574503005
1178,0.128513747956604
1179,0.128484400007874
1180,0.128270522542298
1181,0.128277287632227
1182,0.128301955759525
1183,0.128257552571595
1184,0.128588159717619
1185,0.128326878082007
1186,0.128121139071882
1187,0.128465529717505
1188,0.128272099401802
1189,0.128139500282705
1190,0.128361515626311
1191,0.128054356370121
1192,0.128171492554247
1193,0.128062952160835
1194,0.12833471108228
1195,0.12841934652999
1196,0.128411870207638
1197,0.128051304444671
1198,0.128269709032029
1199,0.128043115660548
1200,0.128352564126253


==> tables/convformer_train_ber_outer_005_ps_0012_unmasked.csv <==
Epoch,BEROuter
1,0.498861861005425
2,0.494743052870035
3,0.491149302050471
4,0.48926631629467
5,0.487699085995555
6,0.485510366410017
7,0.483651640713215
8,0.482596089318395
9,0.48120891302824
10,0.480045074820518
11,0.477239186838269
12,0.476153930053115
13,0.476038268953562
14,0.475718901753426
15,0.474709990695119
16,0.474003203734755
17,0.472785959839821
18,0.471067311391234
19,0.470280517265201
20,0.469629781767726
21,0.469041198045015
22,0.469374705031514
23,0.467947702854872
24,0.46810191847384
25,0.467654428854585
26,0.467561553195119
27,0.467246867120266
28,0.467257903888822
29,0.466357990652323
30,0.465078491345048
31,0.463343770205975
32,0.457698832005262
33,0.455286010056734
34,0.446876383349299
35,0.424425872117281
36,0.419332437887788
37,0.417379007264972
38,0.414227966293693
39,0.411668406426907
40,0.41020315527916
41,0.409203603193164
42,0.408982960805297
43,0.408890288993716
44,0.408544474095106
45,0.407756612151861
46,0.40640987098217
47,0.40346090644598
48,0.402742470949888
49,0.402397827357054
50,0.401464345157146
51,0.401379760429263
52,0.401051594689488
53,0.399888926371932
54,0.399289154037833
55,0.398857126533985
56,0.39857661947608
57,0.398456481173634
58,0.398031372204423
59,0.397943074479699
60,0.397706665247679
61,0.397428293228149
62,0.397557230517268
63,0.397437651976943
64,0.397138631120324
65,0.396959950104356
66,0.396099914908409
67,0.395930287390947
68,0.395979470685124
69,0.395775258466601
70,0.395836801379919
71,0.395986694172025
72,0.395452535003424
73,0.394803274050355
74,0.395339975580573
75,0.394931141510606
76,0.394597279578447
77,0.394500691890717
78,0.394115662276745
79,0.393898782581091
80,0.393827371150255
81,0.394090789631009
82,0.394192209392786
83,0.394081176817417
84,0.393875538632274
85,0.393629617914557
86,0.393435322865844
87,0.393357299268246
88,0.393009603172541
89,0.392790741398931
90,0.392526865452528
91,0.392025411278009
92,0.392385874018073
93,0.391875925436616
94,0.39183727003634
95,0.391715453639626
96,0.391700906977057
97,0.391655996218324
98,0.39170441634953
99,0.391640889197588
100,0.391536722481251
101,0.391201385632157
102,0.391317097693682
103,0.391530466154218
104,0.391234699711204
105,0.391162628382444
106,0.391102050617337
107,0.39019867926836
108,0.38989375770092
109,0.388395751491189
110,0.388120584413409
111,0.388047494739294
112,0.386792663261294
113,0.384400645121932
114,0.383184976801276
115,0.382593088671565
116,0.382123473733664
117,0.381087097153068
118,0.378083251640201
119,0.376923940181732
120,0.375911315307021
121,0.37560217268765
122,0.374933532252908
123,0.374700377434492
124,0.374846455678344
125,0.374658619761467
126,0.374330962747335
127,0.374167845621705
128,0.373271036967635
129,0.371485860571265
130,0.368445953428745
131,0.36745011344552
132,0.366558898538351
133,0.365829579606652
134,0.365130015015602
135,0.363166056349874
136,0.362706309407949
137,0.361486012339592
138,0.36118287153542
139,0.360566111654043
140,0.359633239656687
141,0.359162098690867
142,0.359278879538178
143,0.358754842206836
144,0.359718230962753
145,0.358365488648415
146,0.357934172675013
147,0.357878986895084
148,0.357713582664728
149,0.357684132829308
150,0.357292337864637
151,0.357181914672255
152,0.357003081738949
153,0.35644567899406
154,0.356225240007043
155,0.356602793484926
156,0.355925456210971
157,0.355690266638994
158,0.355502939745784
159,0.355371307507157
160,0.355327718183398
161,0.354768941104412
162,0.354822092726827
163,0.354569508805871
164,0.353850006237626
165,0.353697773814201
166,0.353342650905252
167,0.353073892593384
168,0.352992563843727
169,0.352267669290304
170,0.351674305349588
171,0.350806487649679
172,0.349877328947186
173,0.349773519337177
174,0.350163737088442
175,0.349556742459536
176,0.349161488637328
177,0.349364480823278
178,0.349313872382045
179,0.348689025789499
180,0.348856057822704
181,0.349210367202759
182,0.348807637616992
183,0.348394480198622
184,0.34805085234344
185,0.348013315275311
186,0.346961323022842
187,0.346564188823104
188,0.345991780310869
189,0.346001953631639
190,0.345940256342292
191,0.345856129676104
192,0.345708729475737
193,0.345530303865671
194,0.345915944427252
195,0.345045532286167
196,0.345198628157377
197,0.344894774854183
198,0.344922800734639
199,0.345211599245667
200,0.344944314435124
201,0.344907236918807
202,0.344808766171336
203,0.344623931571841
204,0.344623372033238
205,0.344575357884169
206,0.344511321038008
207,0.344688985720277
208,0.344345559775829
209,0.344347289949655
210,0.34423885114491
211,0.343848124071956
212,0.343928435891867
213,0.343882049247622
214,0.343581247925758
215,0.342307037189603
216,0.342410542592406
217,0.342168945372105
218,0.342161112725735
219,0.342066100984812
220,0.341799122691154
221,0.341591145172715
222,0.341528076156974
223,0.341611337810755
224,0.341700398698449
225,0.341497202292085
226,0.341330626532435
227,0.342068542689085
228,0.341109374910593
229,0.340990305244923
230,0.341348174735904
231,0.341049357056618
232,0.341043355688453
233,0.340920572653413
234,0.341119903922081
235,0.340903482958674
236,0.340902567431331
237,0.340574451908469
238,0.340628774166107
239,0.340761474221945
240,0.340535288602114
241,0.340369323715568
242,0.340326446518302
243,0.340116536766291
244,0.339984141141176
245,0.340136220380664
246,0.339924123510718
247,0.339858408346772
248,0.33972530066967
249,0.339723317176104
250,0.339580851271748
251,0.339671436846256
252,0.339466205760837
253,0.339472208842635
254,0.339418395832181
255,0.339133462831378
256,0.338983011841774
257,0.338709471896291
258,0.338644368723035
259,0.338769083768129
260,0.338608408123255
261,0.338842630684376
262,0.338588724583387
263,0.33852377332747
264,0.338582774028182
265,0.338500529006123
266,0.338624329119921
267,0.338476571813226
268,0.338219359964132
269,0.338195149675012
270,0.338316304162145
271,0.338057311475277
272,0.338114939257503
273,0.337779755070806
274,0.337886514812708
275,0.338063059672713
276,0.337884123697877
277,0.337706512436271
278,0.337992969974875
279,0.337549041807651
280,0.337878886163235
281,0.337905232459307
282,0.337753610312939
283,0.337840483933687
284,0.337484750673175
285,0.337517862543464
286,0.337474070042372
287,0.337207956761122
288,0.337560078799725
289,0.337453674226999
290,0.337107452526689
291,0.337498127445579
292,0.337130747660995
293,0.337171844169497
294,0.33719798758626
295,0.33706198066473
296,0.337040771096945
297,0.336899271532893
298,0.337147021964192
299,0.337097941040993
300,0.336947335749865
301,0.336759043037891
302,0.337009337693453
303,0.336898711919784
304,0.336592010706663
305,0.336503407433629
306,0.336701212748885
307,0.336547658070922
308,0.336477924883366
309,0.336700754612684
310,0.336743580400944
311,0.336689157858491
312,0.336642465889454
313,0.336531534567475
314,0.336387033686042
315,0.336362976059318
316,0.336009225770831
317,0.336220153570175
318,0.336511443629861
319,0.336260589286685
320,0.336080942600965
321,0.336016804501414
322,0.336029774621129
323,0.336392323672771
324,0.335995137989521
325,0.33615377753973
326,0.336092285066843
327,0.335941884219646
328,0.335843465104699
329,0.33568746894598
330,0.335869913175702
331,0.335999664217234
332,0.335820271596312
333,0.335888886079192
334,0.335707407072186
335,0.335696369856596
336,0.3356707354635
337,0.335731109902263
338,0.335613718926907
339,0.335562093406916
340,0.335481120124459
341,0.335370900332928
342,0.335525522679091
343,0.335454823151231
344,0.335542968511581
345,0.33537466339767
346,0.33550751760602
347,0.335369272455573
348,0.335355336740613
349,0.335376698598266
350,0.335396942123771
351,0.335280772149563
352,0.335275278091431
353,0.335296234562993
354,0.335140747129917
355,0.335145781859755
356,0.3351069226861
357,0.334996754676104
358,0.335010182633996
359,0.33512508161366
360,0.334938872456551
361,0.334894317537546
362,0.335260579362512
363,0.334970814958215
364,0.335081542953849
365,0.334788522943854
366,0.334973561838269
367,0.334727487638593
368,0.334805612787604
369,0.334686847999692
370,0.334782724454999
371,0.334586649686098
372,0.334634663909674
373,0.334907999560237
374,0.334724791869521
375,0.33492788605392
376,0.334882110506296
377,0.334699106365442
378,0.334672351852059
379,0.334662587568164
380,0.334636494740844
381,0.334820261672139
382,0.334725300744176
383,0.33448268674314
384,0.334597076252103
385,0.334763549864292
386,0.334383758679032
387,0.334603078365326
388,0.334631815329194
389,0.334412038102746
390,0.334568135291338
391,0.334446523562074
392,0.334392659664154
393,0.334408783391118
394,0.334479685202241
395,0.334276743978262
396,0.334396219775081
397,0.334315601959825
398,0.33433879584074
399,0.33405884757638
400,0.334196583330631
401,0.334354156926274
402,0.33437460295856
403,0.334314330518246
404,0.334036773219705
405,0.334160217642784
406,0.334183716252446
407,0.333925333023071
408,0.334066986069083
409,0.333911346569657
410,0.334155334457755
411,0.333830932825804
412,0.33400549300015
413,0.33421809874475
414,0.33392752058804
415,0.334076649621129
416,0.334074666276574
417,0.333964853808284
418,0.333893340528011
419,0.334097604975104
420,0.33390493735671
421,0.333819284662604
422,0.334015868902206
423,0.333787241056561
424,0.333700011596084
425,0.333912516087294
426,0.333770405650139
427,0.333789631947875
428,0.33378912307322
429,0.333831950351596
430,0.334002948999405
431,0.333658152297139
432,0.333465383276343
433,0.333756316453218
434,0.333637094944715
435,0.333635518401861
436,0.333820861726999
437,0.333652252107859
438,0.333299926519394
439,0.333711354061961
440,0.333517415449023
441,0.333647928908467
442,0.333513091430068
443,0.333549154549837
444,0.333242960199714
445,0.333589843288064
446,0.333488879948854
447,0.333590046986937
448,0.333399820327759
449,0.333263610452413
450,0.333479217365384
451,0.333573668077588
452,0.333552509769797
453,0.33320547439158
454,0.333203999623656
455,0.33329870544374
456,0.333535725623369
457,0.33323889143765
458,0.333412689343095
459,0.333157714232802
460,0.333281412944198
461,0.332988901883364
462,0.333102630153298
463,0.333359334468842
464,0.333241891935468
465,0.333457193672657
466,0.333220021873713
467,0.332939208894968
468,0.333403431400657
469,0.332884124815464
470,0.333140268698335
471,0.333177093714476
472,0.332933715507388
473,0.332850707620382
474,0.333040322959423
475,0.332978983074427
476,0.333022521361709
477,0.333323170691729
478,0.333053955212235
479,0.333043527826667
480,0.332936868742108
481,0.333189961314201
482,0.332819223627448
483,0.332795725390315
484,0.332942260056734
485,0.333000294491649
486,0.332808899357915
487,0.332903400734067
488,0.332920134887099
489,0.332848622128367
490,0.332765818089247
491,0.332829905748367
492,0.332859507128596
493,0.332929290831089
494,0.332577778249979
495,0.332844298928976
496,0.332608042284846
497,0.332614806741476
498,0.332819783091545
499,0.332764494568109
500,0.332700764834881
501,0.332592782750726
502,0.332688252404332
503,0.332629658803344
504,0.332669738382101
505,0.332688201367855
506,0.332490701824427
507,0.332583271637559
508,0.332429310455918
509,0.332709462344646
510,0.332428243234754
511,0.332583221122622
512,0.332365630716085
513,0.332558298334479
514,0.332171132713556
515,0.332345235347748
516,0.332603872343898
517,0.332728179916739
518,0.332560079321265
519,0.332273265197873
520,0.332535206601024
521,0.332504994571209
522,0.332492533251643
523,0.332449147328734
524,0.332144225388765
525,0.332504994347692
526,0.332358763813972
527,0.332328907698393
528,0.332321990206838
529,0.33238709397614
530,0.332483174428344
531,0.332546600177884
532,0.332238982915878
533,0.332045654281974
534,0.332235880047083
535,0.332273060679436
536,0.332013762891293
537,0.331995097473264
538,0.332219299897552
539,0.332165283113718
540,0.332322550192475
541,0.332199361026287
542,0.331981159970164
543,0.332236389294267
544,0.332145344540477
545,0.331947591453791
546,0.332045195773244
547,0.332036499083042
548,0.331891590803862
549,0.332197682932019
550,0.332032124400139
551,0.332015594616532
552,0.331944895684719
553,0.331957916170359
554,0.332194020524621
555,0.331847086474299
556,0.331824706420302
557,0.331971598342061
558,0.332039245888591
559,0.331883910596371
560,0.331813720315695
561,0.33184449262917
562,0.332175658941269
563,0.33194835357368
564,0.331892150714993
565,0.331716063991189
566,0.331721710115671
567,0.331757822260261
568,0.331937418356538
569,0.331720336377621
570,0.331769317910075
571,0.3316679482162
572,0.331523499041796
573,0.331602742746472
574,0.331590789780021
575,0.331638854667544
576,0.331660369262099
577,0.331506103426218
578,0.331541910544038
579,0.331550150364637
580,0.331452951133251
581,0.331519836485386
582,0.331629495620728
583,0.331648518368602
584,0.331610930860043
585,0.331391967460513
586,0.331414398476481
587,0.331579345166683
588,0.331464955806732
589,0.331181600242853
590,0.331307128071785
591,0.331462005153298
592,0.331354481652379
593,0.331492573320866
594,0.331367044821382
595,0.331185821443796
596,0.331295277997851
597,0.330969604030251
598,0.330952565073967
599,0.330963907316327
600,0.331108357161283
601,0.33108073964715
602,0.33078451551497
603,0.331142994612455
604,0.330893463417888
605,0.330823475942016
606,0.33075038574636
607,0.330737010091543
608,0.330550038218498
609,0.330906179174781
610,0.330019795224071
611,0.330193847566843
612,0.329946858212352
613,0.329881754219532
614,0.329854492619634
615,0.329570575803518
616,0.329500233530998
617,0.329486754909158
618,0.32918895483017
619,0.328917195573449
620,0.329072784036398
621,0.329228830933571
622,0.328771575689316
623,0.329049286171794
624,0.328993642181158
625,0.328691568672657
626,0.328251862004399
627,0.328261270597577
628,0.328123077899218
629,0.328233041837811
630,0.327964894324541
631,0.328173582702875
632,0.328183959946036
633,0.328108988329768
634,0.328179229274392
635,0.328047291859984
636,0.328066416308284
637,0.327373310551047
638,0.327733164355159
639,0.327217468470335
640,0.327130442112684
641,0.327356171235442
642,0.327181151658297
643,0.327284454479814
644,0.327125610262155
645,0.326943012401462
646,0.326978261321783
647,0.326828165128827
648,0.326943165957928
649,0.326571207419038
650,0.326266489848495
651,0.326375946253538
652,0.326064157634974
653,0.326124989911914
654,0.32595602363348
655,0.325889851376414
656,0.326125498563051
657,0.326015787422657
658,0.325952260196209
659,0.325789856612682
660,0.325795196443796
661,0.325711374431848
662,0.325803740993142
663,0.325570129454136
664,0.32565796867013
665,0.325619466006756
666,0.325631825625896
667,0.325835428908467
668,0.325863250419497
669,0.325238046944141
670,0.32535492926836
671,0.325598205253482
672,0.325437124222517
673,0.32554001942277
674,0.325450602993369
675,0.325405181497335
676,0.325176300108433
677,0.325567738413811
678,0.325462707206607
679,0.325392924100161
680,0.325282399430871
681,0.325339518487453
682,0.325431528910994
683,0.325292266383767
684,0.325402333587408
685,0.325145069882274
686,0.325147053673863
687,0.324529174268246
688,0.324597025439143
689,0.324778655692935
690,0.324653381407261
691,0.323457599878311
692,0.321791849285364
693,0.321433878391981
694,0.321825164183974
695,0.321624357923865
696,0.321312113255262
697,0.321771709173918
698,0.321579090878367
699,0.321498626545072
700,0.319400798007846
701,0.319292053058743
702,0.318555867373943
703,0.317797606736422
704,0.317217925488949
705,0.317659464925528
706,0.317569691240787
707,0.317592122554779
708,0.317520558536053
709,0.317387196645141
710,0.317335570380092
711,0.317256021648645
712,0.317174133062363
713,0.315859537869692
714,0.315401163175702
715,0.315205647647381
716,0.315149647220969
717,0.315031850263476
718,0.314782114773989
719,0.314285033792257
720,0.314095570519567
721,0.314024769663811
722,0.314240579605103
723,0.314089873805642
724,0.314066833555698
725,0.313935150057077
726,0.313898782655597
727,0.313971210792661
728,0.313578552082181
729,0.313633585125208
730,0.313677835389972
731,0.313512024432421
732,0.3135733640939
733,0.313641825467348
734,0.313230448141694
735,0.313788462132215
736,0.313437306433916
737,0.313428405895829
738,0.313631398305297
739,0.313603016808629
740,0.313267730474472
741,0.313423776775599
742,0.313429066240787
743,0.313036102503538
744,0.31326178021729
745,0.313048257827759
746,0.31332439109683
747,0.312964487746358
748,0.313061482682824
749,0.313301503658295
750,0.313162546902895
751,0.313377187177539
752,0.312812205627561
753,0.313014536872506
754,0.312726552188396
755,0.312952280193567
756,0.313007924333215
757,0.312885802537203
758,0.312909606620669
759,0.312650512829423
760,0.312874613553286
761,0.312787230983376
762,0.31279613211751
763,0.31261440038681
764,0.312742776870728
765,0.312765054702759
766,0.31270778387785
767,0.312731892839074
768,0.31281128898263
769,0.312882090508938
770,0.312694711759686
771,0.312748932167888
772,0.312702697068453
773,0.312640543729067
774,0.312659566551447
775,0.312592833936214
776,0.312698679193854
777,0.312328907698393
778,0.31263321839273
779,0.312482919692993
780,0.312517456784844
781,0.312466237545013
782,0.312700459808111
783,0.312666278854012
784,0.312493550032377
785,0.31235815346241
786,0.312411152794957
787,0.312360951676965
788,0.312301289066672
789,0.312172454595566
790,0.312425699234009
791,0.312266041785479
792,0.312215739116073
793,0.31239040106535
794,0.312315580621362
795,0.312252868115902
796,0.312295746207237
797,0.312156687378883
798,0.312197071835399
799,0.312261871024966
800,0.312159026488662
801,0.312248901799321
802,0.312241374105215
803,0.312019561082125
804,0.311983245313168
805,0.311922973319888
806,0.312100484222174
807,0.312002369910479
808,0.312095397636294
809,0.311837422698736
810,0.312215026691556
811,0.312172149717808
812,0.312181406617165
813,0.311839863136411
814,0.311712553724647
815,0.311995706781745
816,0.311961323320866
817,0.311805379316211
818,0.31186529494822
819,0.311756398305297
820,0.311759195178747
821,0.311959238126874
822,0.311875670924783
823,0.311710469275713
824,0.311574158146977
825,0.311863819882274
826,0.311488403454423
827,0.311572123169899
828,0.311489165872335
829,0.311573190838099
830,0.311313587501645
831,0.311641499772668
832,0.311586669534445
833,0.311742461919785
834,0.311610066965222
835,0.311485656574368
836,0.31132304854691
837,0.311508951038122
838,0.311325337141752
839,0.311310537979007
840,0.311127431318164
841,0.311418263912201
842,0.311332814469933
843,0.311496489867568
844,0.311238006576896
845,0.311238769367337
846,0.311187041848898
847,0.311097269579768
848,0.311129059046507
849,0.311062377467751
850,0.311234293431044
851,0.31103333555162
852,0.311040303260088
853,0.310898294746876
854,0.311109527125955
855,0.311130126863718
856,0.310864827483892
857,0.310736042708158
858,0.310932831168175
859,0.310796416923404
860,0.310461995303631
861,0.310475422516465
862,0.310357879549265
863,0.310435241013765
864,0.31039602689445
865,0.310057128295302
866,0.310273802503943
867,0.310268513783812
868,0.310047668293118
869,0.309902048185468
870,0.309949249401689
871,0.309817159101367
872,0.309496775195003
873,0.309600025713444
874,0.309806172326207
875,0.309752360656858
876,0.309520172551274
877,0.309140686169267
878,0.308996998816729
879,0.30821610532701
880,0.308123687580228
881,0.308136810287833
882,0.307807068452239
883,0.308205576166511
884,0.308283956199884
885,0.307885497435927
886,0.308045460805297
887,0.308060159832239
888,0.307727111279964
889,0.307721364349127
890,0.307925527095795
891,0.308046834170818
892,0.3078623547405
893,0.307910420000553
894,0.307912251874804
895,0.307585000991821
896,0.307592477723956
897,0.307819326147437
898,0.307669484019279
899,0.307599548175931
900,0.30772370301187
901,0.307759764716029
902,0.30748246230185
903,0.307647460401058
904,0.307497873753309
905,0.307819477766752
906,0.30717270873487
907,0.307532511278987
908,0.307577372193336
909,0.307574880048633
910,0.307493652105331
911,0.307238881289959
912,0.307426208332181
913,0.307057657390833
914,0.307530171722174
915,0.307473001629114
916,0.307482666373253
917,0.307527373880148
918,0.307601836845279
919,0.307237660437822
920,0.307363035902381
921,0.307322397977114
922,0.30688238568604
923,0.307051096335053
924,0.306985382437706
925,0.306759551018476
926,0.306904560700059
927,0.306711130812764
928,0.306640686020255
929,0.306892964616418
930,0.306669779196382
931,0.306730000451207
932,0.306653654873371
933,0.306600911393762
934,0.306408243700862
935,0.306607319638133
936,0.306472685784101
937,0.306575480476022
938,0.30642126403749
939,0.306855682209134
940,0.306353107914329
941,0.306480417996645
942,0.306482604369521
943,0.306594654321671
944,0.306358754485846
945,0.306255096271634
946,0.306163441687822
947,0.306296193003654
948,0.306418314427137
949,0.306082112416625
950,0.306407785788178
951,0.3063726901263
952,0.306193602904677
953,0.306126362383366
954,0.306523447185755
955,0.3062844440341
956,0.30617788657546
957,0.306147623434663
958,0.305893208682537
959,0.306244516819715
960,0.305972503721714
961,0.306303059607744
962,0.306086385026574
963,0.306034911349416
964,0.306111511513591
965,0.30586640432477
966,0.306200265809894
967,0.306078043431044
968,0.306113087236881
969,0.30630911193788
970,0.305968891605735
971,0.306183328926563
972,0.305918588712811
973,0.305918589383364
974,0.306013752818108
975,0.305834920480847
976,0.306080128476024
977,0.305947325974703
978,0.305805623009801
979,0.305744791328907
980,0.30582510381937
981,0.305783039331436
982,0.305974385663867
983,0.305792246162891
984,0.30598384603858
985,0.305994832217693
986,0.305853637009859
987,0.305859435424209
988,0.30583934545517
989,0.306222035735846
990,0.305787109658122
991,0.305864115282893
992,0.305694182887673
993,0.305899006947875
994,0.305722513720393
995,0.306080382764339
996,0.305561533644795
997,0.305907500982285
998,0.305883290469646
999,0.305806894674897
1000,0.305677143856883
1001,0.305739705190063
1002,0.305900481939316
1003,0.305665343478322
1004,0.305707203820348
1005,0.305892954021692
1006,0.305924081355333
1007,0.305771341398358
1008,0.305806233137846
1009,0.305840616673231
1010,0.305645659565926
1011,0.305850026533008
1012,0.305561227947474
1013,0.304998179078102
1014,0.305552327036858
1015,0.305445922240615
1016,0.305115926340222
1017,0.305414743572473
1018,0.305337890461087
1019,0.305226958841085
1020,0.305181894749403
1021,0.305302490144968
1022,0.305208750367165
1023,0.304882822334766
1024,0.304915018156171
1025,0.30474905371666
1026,0.304911203831434
1027,0.304853017777204
1028,0.304851847216487
1029,0.304601756334305
1030,0.304821939468384
1031,0.304865376204252
1032,0.304629526436329
1033,0.304907032847404
1034,0.304713398963213
1035,0.304678660109639
1036,0.304666401669383
1037,0.304682627022266
1038,0.304771687313914
1039,0.304906269684434
1040,0.304186869189143
1041,0.303015604540706
1042,0.302096466273069
1043,0.302315123528242
1044,0.301942962557077
1045,0.302325958013535
1046,0.302183695212007
1047,0.301977701485157
1048,0.30197236135602
1049,0.302031972706318
1050,0.302155975103378
1051,0.301971140503883
1052,0.301959136277437
1053,0.301868754029274
1054,0.301584940329194
1055,0.302072356715798
1056,0.301740325242281
1057,0.301789713054895
1058,0.301641398072243
1059,0.301982991620898
1060,0.301747700423002
1061,0.301875264123082
1062,0.301854512169957
1063,0.301707316413522
1064,0.301898712217808
1065,0.301933399662375
1066,0.301883809491992
1067,0.3018414914608
1068,0.301434081420302
1069,0.301911732777953
1070,0.30161179639399
1071,0.301649891883135
1072,0.30160060569644
1073,0.301827047094703
1074,0.30153128027916
1075,0.301661031097174
1076,0.301905323863029
1077,0.301800750494003
1078,0.301819264143705
1079,0.301727711781859
1080,0.301388762369752
1081,0.301718353405595
1082,0.301731576994061
1083,0.301481180638075
1084,0.301570647954941
1085,0.301552133634686
1086,0.301660726070404
1087,0.301558186411858
1088,0.301964731812477
1089,0.301529042869806
1090,0.301439269930124
1091,0.301506661996245
1092,0.301545878276229
1093,0.301697346270084
1094,0.301682138442993
1095,0.30185171470046
1096,0.301568918973207
1097,0.301627003028989
1098,0.30161174453795
1099,0.301724253594875
1100,0.301575174182653
1101,0.30142650321126
1102,0.301734985858202
1103,0.30160528562963
1104,0.301534993350506
1105,0.301566273272037
1106,0.301319691538811
1107,0.301690939068794
1108,0.30188874296844
1109,0.301474924832582
1110,0.301330881044269
1111,0.301540587618947
1112,0.301745463013649
1113,0.30164134696126
1114,0.301752583086491
1115,0.301601318046451
1116,0.30165212996304
1117,0.301811482906342
1118,0.3014925737679
1119,0.301585601642728
1120,0.301568970382214
1121,0.3014718721807
1122,0.30157725982368
1123,0.301274576410651
1124,0.30150752723217
1125,0.301304331496358
1126,0.301187703460455
1127,0.301519683599472
1128,0.301335764676332
1129,0.301620798632503
1130,0.301415771618485
1131,0.301604828089476
1132,0.301577920988202
1133,0.301571003273129
1134,0.301237243413925
1135,0.301465717405081
1136,0.3012660831213
1137,0.301332000270486
1138,0.301590993180871
1139,0.301380269452929
1140,0.301329609528184
1141,0.301500356271863
1142,0.301503611207008
1143,0.30119848638773
1144,0.301468006744981
1145,0.30130148306489
1146,0.301334543526173
1147,0.300975199714303
1148,0.301354837492108
1149,0.301285308375955
1150,0.301309366598725
1151,0.301360279545188
1152,0.301307077333331
1153,0.301288055181503
1154,0.301140045151114
1155,0.301600758507848
1156,0.301244007498026
1157,0.301193298026919
1158,0.301455291286111
1159,0.30130631506443
1160,0.3011346539855
1161,0.3014200437814
1162,0.301398122310638
1163,0.301310332864523
1164,0.301320556774735
1165,0.30120982773602
1166,0.301194926276803
1167,0.301080839931965
1168,0.301338663622737
1169,0.30121527031064
1170,0.30115647315979
1171,0.301239735111594
1172,0.301179921403527
1173,0.300847533941269
1174,0.300840260535479
1175,0.300690622255206
1176,0.300924082249403
1177,0.300579132884741
1178,0.300630350708961
1179,0.300423797219992
1180,0.298795023784041
1181,0.298000651225448
1182,0.297653766945004
1183,0.297335672527552
1184,0.297132527157664
1185,0.297005624845624
1186,0.296784627437591
1187,0.297164367213845
1188,0.296856699734926
1189,0.295187642499804
1190,0.295026560351253
1191,0.294575866609812
1192,0.293817555308342
1193,0.293092966154218
1194,0.29344951428473
1195,0.293357045352459
1196,0.293194945454597
1197,0.292952432408929
1198,0.292999429926276
1199,0.293056853860617
1200,0.293213663622737


==> tables/convformer_train_loss_001_ps_0012.csv <==
Epoch,TrainLoss
1,0.589684404283762
2,0.449108328595757
3,0.373411380425096
4,0.342612391784787
5,0.344060534983873
6,0.371506095305085
7,0.240417419560254
8,0.220872275643051
9,0.217865764684975
10,0.20352298039943
11,0.195057361088693
12,0.204350784309208
13,0.186185116283596
14,0.191540594883263
15,0.175255436897278
16,0.170657781250775
17,0.166973185054958
18,0.212731011398137
19,0.16151379622519
20,0.138698822297156
21,0.132134353704751
22,0.12820918770507
23,0.12389433382079
24,0.121730386279523
25,0.119757318403572
26,0.117585402540863
27,0.115257958713919
28,0.113959788847715
29,0.112516082953662
30,0.110895725656301
31,0.109048563726246
32,0.107883068434894
33,0.106470924206078
34,0.10399590946734
35,0.10268077461049
36,0.100881965234876
37,0.0999681308493018
38,0.0978536488488317
39,0.0968295472674072
40,0.0958689459785819
41,0.0943669319152832
42,0.0928265122696757
43,0.0901822167634964
44,0.0860702013783157
45,0.0826718666218221
46,0.0806843026354909
47,0.0792519681714475
48,0.0778634146228433
49,0.07710693128407
50,0.0761825465038419
51,0.0750104164890945
52,0.0744255783036351
53,0.074112384468317
54,0.0731222092360258
55,0.0728446541912854
56,0.0723312305286527
57,0.0714201159682125
58,0.0709215445816517
59,0.0706358413025737
60,0.0696053506247699
61,0.0689399237930775
62,0.0688064486347139
63,0.0678989784605801
64,0.0678520514443517
65,0.0673564779665321
66,0.0669613232370466
67,0.0662677001580596
68,0.0654443646036088
69,0.0653665622975677
70,0.0649434026610106
71,0.064677995312959
72,0.0642833659052849
73,0.064126389939338
74,0.0639802254550159
75,0.0632003094628453
76,0.0632182116620243
77,0.0626448363810778
78,0.0624360652267933
79,0.0621153443586081
80,0.0620670813322067
81,0.0615352978464216
82,0.0610528702288866
83,0.060957202129066
84,0.0606752797774971
85,0.0597369780670852
86,0.0588613802660257
87,0.0581659757625312
88,0.0581077000871301
89,0.0576929506380111
90,0.057204523505643
91,0.0568538316898048
92,0.0566377919446677
93,0.0564021195657551
94,0.0558752660267055
95,0.0559881485439837
96,0.0553611132130027
97,0.0551006177347153
98,0.054913476947695
99,0.0548624863382429
100,0.0546665446925908
101,0.0541727724205703
102,0.0542079799622297
103,0.0538001660071313
104,0.0538113296125084
105,0.0534514061454684
106,0.0535302734375
107,0.0532030315045267
108,0.0528608501143754
109,0.0530778989009559
110,0.0526945887040347
111,0.0527271667215973
112,0.0523733454942703
113,0.0522888736147434
114,0.0521348554175347
115,0.0520619540195912
116,0.0520062439143658
117,0.0515278903394938
118,0.0516581482440233
119,0.0511687625944614
120,0.0513831576704979
121,0.0511182591412216
122,0.0511309959925711
123,0.0507375060301274
124,0.0507644095551223
125,0.0505863456148654
126,0.0506641226541251
127,0.0512068694550544
128,0.0509466082323343
129,0.0506515845563263
130,0.0505523177236319
131,0.0502151130512357
132,0.050123243490234
133,0.0501192960888147
134,0.0499065622221679
135,0.0499519169703126
136,0.049546518670395
137,0.0498494105227292
138,0.0495575344190002
139,0.0492731102742255
140,0.0493640437442809
141,0.0490906200185418
142,0.0488402171898633
143,0.0492687307950109
144,0.0489347218722105
145,0.0484558790922165
146,0.0486447673570365
147,0.048586059352383
148,0.0482044266257435
149,0.0483674766775221
150,0.0481686358898878
151,0.048351805107668
152,0.0479664729442447
153,0.0478088565915823
154,0.0481862977985293
155,0.0480273423809558
156,0.0478729574009776
157,0.0479935743380338
158,0.0478353820554912
159,0.0476094218343496
160,0.0474362209904939
161,0.047448201244697
162,0.0472734853532165
163,0.0470472704991698
164,0.0474894087389112
165,0.0470684437546879
166,0.0470202587917447
167,0.0471798258647323
168,0.0466334131080657
169,0.0465755844768137
170,0.0469585180375725
171,0.0465923984255642
172,0.0467487154621631
173,0.0463974573090673
174,0.0465603388193995
175,0.0464684743899852
176,0.0461054190527648
177,0.0464313416555524
178,0.0464331338275224
179,0.0463327649235725
180,0.0462138311658055
181,0.0460410393774509
182,0.0460862917080522
183,0.0459243589639664
184,0.045697437915951
185,0.0460633083432913
186,0.0460089807119221
187,0.0456857522204518
188,0.04563251985237
189,0.0455259486287832
190,0.0451851889211684
191,0.0453754346445203
192,0.0454271122999489
193,0.0452813081070781
194,0.0453755750972778
195,0.0451865720842034
196,0.045033132750541
197,0.0452277670800686
198,0.0449791267514229
199,0.0449447761662304
200,0.0447234901413322
201,0.0445370645355433
202,0.0443824669253081
203,0.0445359943341464
204,0.0445653881318867
205,0.0442938896454871
206,0.0446026019379497
207,0.0443074678629637
208,0.0442649698071182
209,0.0443966307397932
210,0.0442472992837429
211,0.0441861286107451
212,0.0440775351133198
213,0.0440099884569645
214,0.0441333934571594
215,0.0440803305525333
216,0.0437556479033083
217,0.0437463642470539
218,0.0438709776196629
219,0.0438503444474191
220,0.0436404648795724
221,0.0436683059856296
222,0.0438519469555467
223,0.0435211395937949
224,0.0434462273307145
225,0.0435510004032403
226,0.0433744653593749
227,0.0432299088779837
228,0.0433887794520706
229,0.0431935477536172
230,0.0432694468460977
231,0.0431730908341706
232,0.0432547238748521
233,0.043280325345695
234,0.0431958494149148
235,0.0430750864930451
236,0.0430226538795978
237,0.0430901916697621
238,0.0431990497931838
239,0.0428491465747356
240,0.0428489933069795
241,0.0429176388029009
242,0.04263931568712
243,0.0428313771542162
244,0.0428716900199652
245,0.042997974883765
246,0.042840064028278
247,0.0424140089005232
248,0.0425942576862872
249,0.0425563984923065
250,0.0427360638324171
251,0.0423213332891464
252,0.0425501463469118
253,0.0422498477436602
254,0.0423620226420462
255,0.0423083227779716
256,0.0423264908324927
257,0.0422633788827807
258,0.0423984698019922
259,0.0421539799124002
260,0.042432560576126
261,0.042316813049838
262,0.0420043116156012
263,0.0421560424659401
264,0.0420122871547937
265,0.0419517909828573
266,0.0419700838811696
267,0.042055301098153
268,0.041913253357634
269,0.0418624221067876
270,0.0418207845371217
271,0.0419423577655107
272,0.0415993420314044
273,0.0418883522041142
274,0.041587997097522
275,0.0419297352898866
276,0.0416030830610544
277,0.041636125408113
278,0.0416563054453582
279,0.041866946509108
280,0.0418162934202701
281,0.0413769750390202
282,0.0415670707821846
283,0.0416010894067586
284,0.0414830480795354
285,0.041286653270945
286,0.0412049730308354
287,0.0416207906790078
288,0.0413519289903343
289,0.0413671147823334
290,0.0410834075789899
291,0.0410999198444188
292,0.0413581163156778
293,0.0415105376113206
294,0.0413019294291735
295,0.0410952655505389
296,0.0410872892104089
297,0.0413080279156566
298,0.0410565512999892
299,0.0409998961072415
300,0.0409721356257796
301,0.0406246774364263
302,0.0409859437029809
303,0.0411493392195553
304,0.0407380608748645
305,0.0408584445714951
306,0.0408683968242258
307,0.0408395853824914
308,0.0406189923267812
309,0.0406620821543038
310,0.040814160136506
311,0.0405172138195485
312,0.0407742097973824
313,0.0406647352874279
314,0.0407512811664492
315,0.0405485275480896
316,0.0403769228607416
317,0.0405175465345383
318,0.0405960656236857
319,0.0406132265925407
320,0.0404454884584993
321,0.0405433002207428
322,0.0405382917728275
323,0.0403640240710229
324,0.0401339327823371
325,0.0402320005279034
326,0.0402266876585782
327,0.0404250826966018
328,0.0405690909456462
329,0.0401918719522655
330,0.0401010440383107
331,0.0401714385952801
332,0.0399508875794709
333,0.0399998225364834
334,0.0400913646724075
335,0.0400739357154816
336,0.0398475193232298
337,0.0398131400626153
338,0.0399161530006677
339,0.0398038796428591
340,0.0398031670879573
341,0.0395204606745392
342,0.03965256835334
343,0.0398309179209173
344,0.039573648199439
345,0.0397017429955304
346,0.0397202275879681
347,0.0399573331326246
348,0.0395303437579423
349,0.0398318263422698
350,0.039624652042985
351,0.0394853748008609
352,0.0395608454197645
353,0.0397005237359554
354,0.0395943042356521
355,0.0395299040246755
356,0.0394013844523579
357,0.0396223370544612
358,0.0394164743181318
359,0.0394586589187384
360,0.0396224014647305
361,0.0393770763184875
362,0.0394392078928649
363,0.0392972045764327
364,0.0392690640036017
365,0.0391476234607398
366,0.0392397861927748
367,0.0390624667005613
368,0.0392563457693905
369,0.0390316991321743
370,0.0392340617300943
371,0.0392017018701881
372,0.0391380180977285
373,0.0391326132416725
374,0.0389090589201078
375,0.0388544815313071
376,0.0389719520509243
377,0.038774265376851
378,0.0390125012677163
379,0.0391888823732734
380,0.038940662778914
381,0.0389249375090003
382,0.0390107749868184
383,0.038778065033257
384,0.0388307659141719
385,0.0388711334764957
386,0.0387970771454275
387,0.0388543638959527
388,0.0389061619900167
389,0.0386580051621422
390,0.0387307155504823
391,0.0384851335873827
392,0.0385532360337675
393,0.0387618423439562
394,0.0387056044768542
395,0.0385339535307139
396,0.0384997455589473
397,0.038364053927362
398,0.0382852830924094
399,0.0386472594272345
400,0.0384433520399034
401,0.0383766415435821
402,0.0382254390977323
403,0.0384850950073451
404,0.0385951779782772
405,0.0384883370110765
406,0.0382480411510915
407,0.0384800582006574
408,0.0384221293590963
409,0.0382010273076594
410,0.0383066694438457
411,0.0381246451381594
412,0.0382961351331323
413,0.0383263830794021
414,0.0384418271202594
415,0.038259602682665
416,0.0380876306584105
417,0.0381865806225687
418,0.0380454246141016
419,0.0380957100261003
420,0.0381573557015508
421,0.0378998595289886
422,0.0379049209412187
423,0.0381809690780938
424,0.0379578686691821
425,0.0381744210422039
426,0.0380660575348884
427,0.0378483042307198
428,0.0380401960900053
429,0.0382435427978635
430,0.0378418361023068
431,0.0379518080316484
432,0.0381894527608529
433,0.0376494766771793
434,0.038035749681294
435,0.0380058654490858
436,0.0377807639259845
437,0.0378516709338874
438,0.0377609253581613
439,0.0378403970878571
440,0.0376621956191957
441,0.0378465155605227
442,0.0375474915746599
443,0.0375720775034279
444,0.0375882974313572
445,0.0375659307837486
446,0.0376455188449472
447,0.0376448387745768
448,0.0377309860754758
449,0.0377139154355973
450,0.0378488850034773
451,0.0376972856279463
452,0.0375687590101734
453,0.0377598109142855
454,0.0373050695611164
455,0.0376494616083801
456,0.0375628259824589
457,0.0375694417720661
458,0.0373072315379977
459,0.0373991550598294
460,0.0374663042835891
461,0.0372222284786403
462,0.037508273711428
463,0.0374876971356571
464,0.0374450296023861
465,0.0372601139172912
466,0.0373670068429783
467,0.0373871696041897
468,0.0373578026145697
469,0.0375909692328423
470,0.037409974001348
471,0.0369881257461384
472,0.0373268849542364
473,0.037451423369348
474,0.0373289061011747
475,0.0373464867379516
476,0.0373473279271275
477,0.0372372965142131
478,0.0370726739428937
479,0.0370721958670765
480,0.0371229653339833
481,0.0371063862042502
482,0.0371689704386517
483,0.0372463596146554
484,0.037004004092887
485,0.0371241549914703
486,0.0370113496575505
487,0.0371050761407241
488,0.0370656723342836
489,0.0371293492568657
490,0.0370925102196634
491,0.0368559994129464
492,0.0370782168582082
493,0.0370257374923676
494,0.0370364311011508
495,0.0369837056705728
496,0.0369181919237599
497,0.0369923665374517
498,0.03704687200021
499,0.0367325459467247
500,0.0369486698927358
501,0.0368737198784947
502,0.0371584461908787
503,0.0368378706974909
504,0.0369139602733776
505,0.036990421465598
506,0.0370070111891255
507,0.0366637705359608
508,0.0370342530123889
509,0.0368415489280596
510,0.036864131023176
511,0.0368267757073045
512,0.0368883149139583
513,0.0368601849442348
514,0.0367685498017818
515,0.036750149265863
516,0.0365493968548253
517,0.0367483447445557
518,0.0366571087436751
519,0.0368795713689178
520,0.0368168161110952
521,0.0364281393261626
522,0.0369586271839216
523,0.0364019898325205
524,0.0366195867909119
525,0.0363900743611157
526,0.0367001704964787
527,0.036382202138193
528,0.036415112670511
529,0.0364613440725952
530,0.0365635357890278
531,0.0363783559948206
532,0.036496906420216
533,0.0364657990634441
534,0.0362848390126601
535,0.0364204174559563
536,0.0363060585968196
537,0.036570652956143
538,0.0365089815668762
539,0.0361623113928363
540,0.0364843467669561
541,0.036462296852842
542,0.0364830516045913
543,0.0362224882887676
544,0.0364268344966695
545,0.0363798258360475
546,0.0362096355156973
547,0.0361731303855777
548,0.0362099089892581
549,0.0364333099173382
550,0.0361721152067184
551,0.0362081738095731
552,0.0364163408707827
553,0.0363475929945707
554,0.0359493916574866
555,0.0361016870010644
556,0.0361585200484842
557,0.0362844605091959
558,0.0361852817004547
559,0.036267177904956
560,0.036158957905136
561,0.0360652255546302
562,0.0360538489697501
563,0.0361403824249283
564,0.0359100245730951
565,0.0363228997308761
566,0.0360499885771424
567,0.0361447168560699
568,0.0359971426613629
569,0.0361232010135427
570,0.0361337273847312
571,0.0359802192635834
572,0.0360309947747737
573,0.0360305957263336
574,0.0358583230664954
575,0.0361578833125532
576,0.0358967206440866
577,0.0359322932129726
578,0.0359839314362034
579,0.0358064698707312
580,0.0358440735703334
581,0.0359162509534508
582,0.0356999422656372
583,0.0358485035272315
584,0.0358710071304813
585,0.0358197953179479
586,0.0358656177017838
587,0.0358858092920855
588,0.0359612594451755
589,0.0358210933068767
590,0.035829844432883
591,0.0358165743434802
592,0.0357421048916876
593,0.0362258408591151
594,0.0357928894134238
595,0.0358069785591215
596,0.0358826523320749
597,0.0354485875694081
598,0.0357329736882821
599,0.0357879832573235
600,0.0357565911579877
601,0.0357227986864746
602,0.0359059024974704
603,0.0357077626464888
604,0.0357136291917413
605,0.0356587464408949
606,0.0354801084427163
607,0.03578456339892
608,0.0359104547882453
609,0.0356362270610407
610,0.0356330417422578
611,0.0356046564830467
612,0.0357670359825715
613,0.035733496369794
614,0.0356237755250186
615,0.0355347152007744
616,0.0355367598542944
617,0.0355193353025243
618,0.0356646747142076
619,0.0356233555078506
620,0.0356582006486133
621,0.0356696139881387
622,0.0356695445301011
623,0.0354555030865595
624,0.0353325192350894
625,0.0355685305641964
626,0.0355437555117533
627,0.0355724838003516
628,0.0355419184919447
629,0.0355475580040365
630,0.0354699355876073
631,0.0354007265530527
632,0.0352746343566105
633,0.0353298926539719
634,0.0353715486312285
635,0.0355161022767425
636,0.0351863566646352
637,0.03535257760901
638,0.035322875357233
639,0.0353018187684938
640,0.035411476874724
641,0.0353325278358534
642,0.035309870345518
643,0.0351327739749104
644,0.035403036759235
645,0.0353609450766817
646,0.0353717948263511
647,0.0354104293137789
648,0.0352726596454158
649,0.0354361233999953
650,0.0354025640105829
651,0.035091305761598
652,0.0352328297030181
653,0.0350249930704013
654,0.0354538620635867
655,0.0353066353080794
656,0.0350917197670788
657,0.0351050750166178
658,0.0349510906822979
659,0.0351624166918918
660,0.0352156910253689
661,0.035348024466075
662,0.0351719001634046
663,0.0350233174161986
664,0.0351300862152129
665,0.0353301687026396
666,0.0351862498000264
667,0.0353642597841099
668,0.0352971740392968
669,0.0351993327541277
670,0.0352287720423192
671,0.0351308165350929
672,0.0351082395529374
673,0.0350899532064795
674,0.0350023716082796
675,0.035200222171843
676,0.0350800327630714
677,0.0352086660265923
678,0.0349538809852675
679,0.0349476656271145
680,0.034896353087388
681,0.0348638209933415
682,0.0348642155248672
683,0.035171566568315
684,0.0351327473251149
685,0.0348362925415859
686,0.0350483902683482
687,0.0347349330969155
688,0.0349632866308093
689,0.0350024595111608
690,0.0348693913547322
691,0.0348624532064423
692,0.0349431912275031
693,0.0348680752050132
694,0.0349232610175386
695,0.0350775108439848
696,0.0348404737748206
697,0.0348561105737463
698,0.0349939741939306
699,0.0350117771234363
700,0.0348907549818978
701,0.0351017254358158
702,0.0350176338013262
703,0.0348255139449611
704,0.034748945296742
705,0.0349526605894789
706,0.0349685007240623
707,0.0349019819963723
708,0.0349082432128489
709,0.0346994397975504
710,0.0345756649365649
711,0.034919354734011
712,0.0349910863628611
713,0.0347650417592376
714,0.034635933325626
715,0.0348823194811121
716,0.0347396943671629
717,0.0346923172986135
718,0.0345953174261376
719,0.0347495127515867
720,0.0347372684860602
721,0.03487215353176
722,0.0348004363989457
723,0.0347339219693094
724,0.0345899549918249
725,0.0348182532051578
726,0.0345726502826437
727,0.0347128733340651
728,0.0346168725425377
729,0.0347268699528649
730,0.0347635098407045
731,0.0347459716489539
732,0.0347087257821113
733,0.0347451745159924
734,0.0347166278492659
735,0.0345909299794585
736,0.0345345075195655
737,0.0348647127440199
738,0.0345373273640871
739,0.0345510948309675
740,0.0346709363302216
741,0.0343741598306224
742,0.0343405672954395
743,0.0344309794250876
744,0.0344776742532849
745,0.0346209292346612
746,0.0344706275500357
747,0.0344933696091175
748,0.0346070874482393
749,0.0347135033085942
750,0.0345905791036785
751,0.0345318659488112
752,0.0346030571497977
753,0.0343984431959689
754,0.0344504948193207
755,0.0345582243986428
756,0.0346463381685317
757,0.0344984828261659
758,0.0345056041097268
759,0.0345018653944135
760,0.0345611639646813
761,0.0346218326222152
762,0.0346294069197029
763,0.0344478384638205
764,0.0343490035040304
765,0.0346379199856892
766,0.0344492247467861
767,0.034471626766026
768,0.0343975506350398
769,0.0345968660712242
770,0.0345365684246644
771,0.0345032134698704
772,0.0345395637396723
773,0.0343934980453923
774,0.0341637422004715
775,0.0344354903325438
776,0.0345561994239688
777,0.0343444266635925
778,0.0342711990280077
779,0.0343594417907298
780,0.0342169766779989
781,0.0343498881394044
782,0.0342837617453188
783,0.0343929833639413
784,0.0343180671846494
785,0.0344241243414581
786,0.0342768843006343
787,0.0343024836108088
788,0.034263486941345
789,0.034315568851307
790,0.0343696449231356
791,0.0343632181221619
792,0.0340434597665444
793,0.034479961860925
794,0.0341336935712025
795,0.0342046125978231
796,0.0343617022130638
797,0.0343419035943225
798,0.034367306875065
799,0.0343232870846987
800,0.034180488307029
801,0.034368819356896
802,0.0343768264260143
803,0.034015318127349
804,0.0341050681238994
805,0.034011595537886
806,0.0341138808988035
807,0.0342287671472877
808,0.0343748452281579
809,0.0342015311634168
810,0.0344023994170129
811,0.0342997741373256
812,0.0342789295036346
813,0.0342114569107071
814,0.0342596212821081
815,0.0340510322246701
816,0.0341686883522198
817,0.0341422423161566
818,0.034167255172506
819,0.0341926562879235
820,0.0341366184968501
821,0.0343663309514523
822,0.0341962267458439
823,0.0343832733668387
824,0.0339858122169971
825,0.0341364554874599
826,0.0341731172194704
827,0.0343287741951644
828,0.0341887672012672
829,0.0340606060391292
830,0.0342551492573693
831,0.0341263025905937
832,0.0340010765055194
833,0.0341398684727028
834,0.0340759531548247
835,0.033919408028014
836,0.0341595117561519
837,0.0342103139963001
838,0.0338282297970727
839,0.0342496947478503
840,0.0342089471593499
841,0.0339959338121116
842,0.0339452300267294
843,0.0339308540849015
844,0.034021523296833
845,0.0340391063550487
846,0.0341358466399834
847,0.0338056510174647
848,0.0339438914926723
849,0.0340409330977127
850,0.0338376600341871
851,0.0340658041322604
852,0.0338931857189164
853,0.0339421731838956
854,0.0339381319144741
855,0.034093010360375
856,0.0338790170149878
857,0.0341395215922967
858,0.033626699289307
859,0.03397857085336
860,0.0342732949089259
861,0.0337697803927585
862,0.0341033788537607
863,0.0339480918599293
864,0.0340035134227946
865,0.0340475839469582
866,0.0340350545104593
867,0.0340574820479378
868,0.0340395484725013
869,0.0339002418657765
870,0.0339622825058177
871,0.0340025131125003
872,0.0338294003158808
873,0.0337642040802166
874,0.0340143113024533
875,0.0340793166123331
876,0.033836085810326
877,0.0339812751067802
878,0.0337686641840264
879,0.033817264274694
880,0.0338114008121192
881,0.0339986849762499
882,0.0338542274199426
883,0.0340343710314482
884,0.0338220990076661
885,0.0337685425905511
886,0.0338022997183725
887,0.0336616922728717
888,0.0337623812025413
889,0.0340031616436318
890,0.0337816480267793
891,0.033888250105083
892,0.0336487502977252
893,0.0337464697053656
894,0.0336412778729573
895,0.0337461986020207
896,0.0334837905270979
897,0.0338770138612017
898,0.0337565940059721
899,0.0338428459968418
900,0.0338519439473748
901,0.0338039570627734
902,0.0338931159442291
903,0.0338187952479348
904,0.0336830041790381
905,0.0338160803727806
906,0.0338819001615047
907,0.0337450084974989
908,0.0337026861356571
909,0.0336792118335143
910,0.0338409878080711
911,0.0338052038475871
912,0.0339487101044506
913,0.0337937411107123
914,0.0337156482832506
915,0.0338599364692345
916,0.0337387667130679
917,0.0336788354068994
918,0.0338145535672083
919,0.0337572993105277
920,0.0338039231533185
921,0.0337184367654845
922,0.0337748943455517
923,0.0336308724666014
924,0.033693478051573
925,0.0338779517635703
926,0.0338400893425569
927,0.0336902473354712
928,0.0335193247487769
929,0.0336515420535579
930,0.0335373777803034
931,0.0337246374040842
932,0.0339180853543803
933,0.0337183031672612
934,0.0337029312830418
935,0.0335349847888574
936,0.03375884862151
937,0.0335041959444061
938,0.0335904167639092
939,0.0337215137435123
940,0.0336922408640385
941,0.033827025606297
942,0.0336616599140689
943,0.0338448472740129
944,0.0336170445615426
945,0.0336125142825767
946,0.0336642918689176
947,0.0333966104919091
948,0.0334423305094242
949,0.0337822371441871
950,0.0336274775350466
951,0.0335958586074412
952,0.0335457835206762
953,0.033681558300741
954,0.0336149602849036
955,0.0335096048749983
956,0.0337232264410704
957,0.0336841874755919
958,0.0337400554120541
959,0.0334593461547047
960,0.0334978937916458
961,0.033780344678089
962,0.0336242533102632
963,0.0335151344211772
964,0.0336064341291785
965,0.0334836788149551
966,0.0333240093011409
967,0.0335182156739756
968,0.0334486442012712
969,0.0334066631225869
970,0.0334573397738859
971,0.0336081536579877
972,0.0336164459399879
973,0.0333573574339971
974,0.0334104941925034
975,0.0335211340943351
976,0.0334660793747753
977,0.0333750923397019
978,0.0335379069298506
979,0.0333927675755694
980,0.033600311037153
981,0.0333305684570223
982,0.0336166714131832
983,0.0335202307999134
984,0.0335062131658196
985,0.0333759410353377
986,0.0333287958893925
987,0.0335215615062043
988,0.0332615613704547
989,0.0332427362399176
990,0.0334151602396741
991,0.0335462071886286
992,0.0334711937140673
993,0.0334910509735346
994,0.0334911884600297
995,0.033638728344813
996,0.0334523003548384
997,0.0333585358317941
998,0.0336106647364795
999,0.0335581732867286
1000,0.0333734601456672
1001,0.0334231239371002
1002,0.0333201052248478
1003,0.0334469483653083
1004,0.0333548864163458
1005,0.0333947661751881
1006,0.033130889381282
1007,0.0335348509345204
1008,0.0335645387461409
1009,0.0333677238225937
1010,0.0333037149114534
1011,0.0333746380638331
1012,0.0333441519271582
1013,0.0334175209980458
1014,0.033454668475315
1015,0.0334702969482169
1016,0.0335682070069015
1017,0.0333790446724743
1018,0.0331326295621693
1019,0.0333980485936627
1020,0.0333559072716162
1021,0.0333500051870942
1022,0.0333805903466418
1023,0.0332834888761863
1024,0.0334592178137973
1025,0.0332937741605565
1026,0.0332944514881819
1027,0.0333738524233922
1028,0.033345708027482
1029,0.0334599950024858
1030,0.0333233257802203
1031,0.0332421562727541
1032,0.0334376934822649
1033,0.0334085888927802
1034,0.033337369011715
1035,0.033219380127266
1036,0.0333158467477188
1037,0.0334400868508965
1038,0.0331771133560687
1039,0.0335116190742701
1040,0.0332724241353571
1041,0.0331365842930973
1042,0.0333503400115296
1043,0.0335684987250715
1044,0.0333938928321004
1045,0.033241362106055
1046,0.0335393031407148
1047,0.0334369187289849
1048,0.033169625592418
1049,0.0332875120081007
1050,0.0331249656248838
1051,0.0333061530115083
1052,0.0332817607419565
1053,0.0331521903071553
1054,0.033304730495438
1055,0.0332511584414169
1056,0.0332399598043412
1057,0.0332805995177478
1058,0.0332706318143755
1059,0.0334571195952594
1060,0.0331538568297401
1061,0.0332024474954233
1062,0.0333984061563388
1063,0.0334994538361207
1064,0.0332810530252755
1065,0.0332967763906345
1066,0.0332998745376244
1067,0.0332345934817567
1068,0.0334034453472123
1069,0.0333646695083007
1070,0.0331673059938475
1071,0.0332726327097043
1072,0.0333061433210969
1073,0.0332095129322261
1074,0.0329939651954919
1075,0.0333373503899202
1076,0.0331357658840716
1077,0.0331758273113519
1078,0.0333165938593447
1079,0.0332243579393253
1080,0.0331880057929084
1081,0.033139060754329
1082,0.0331119153788313
1083,0.0330748688057065
1084,0.0331975761940703
1085,0.0333495276328176
1086,0.0332271353667602
1087,0.0330832194909453
1088,0.0332111347699538
1089,0.0330279238102958
1090,0.0332257158821449
1091,0.0330372555693611
1092,0.0330349305318668
1093,0.0331589040067047
1094,0.0332646877039224
1095,0.033059145542793
1096,0.0331812651129439
1097,0.0331899403594434
1098,0.0333457500860095
1099,0.033264792333357
1100,0.0333141998900101
1101,0.03317189110443
1102,0.0330936591187492
1103,0.0332562419213355
1104,0.0331931526586413
1105,0.0333004303416237
1106,0.0330797159159556
1107,0.0333761040633544
1108,0.0334841223387048
1109,0.0330152230989188
1110,0.0331548464111984
1111,0.0330609905021265
1112,0.0331282075960189
1113,0.0332958074798807
1114,0.0329129842296243
1115,0.033333412562497
1116,0.033380848034285
1117,0.0330270767910406
1118,0.0330304169049487
1119,0.0332580973906443
1120,0.0332344604702666
1121,0.0330463163135573
1122,0.0331933806510642
1123,0.0332117322459817
1124,0.0331938074855134
1125,0.0332371678296477
1126,0.03324771117419
1127,0.0330945986462757
1128,0.0329925997089595
1129,0.0332211800618097
1130,0.0331983125396073
1131,0.033182419501245
1132,0.0332187732774764
1133,0.0331835206551477
1134,0.0329031282616779
1135,0.0331038473313674
1136,0.0331756784254685
1137,0.0333643468655646
1138,0.0329495018068701
1139,0.0332318168645725
1140,0.0330525056179613
1141,0.0330987498257309
1142,0.033162730182521
1143,0.033394395778887
1144,0.0330886371573433
1145,0.0331174811860546
1146,0.0332639475911856
1147,0.0330708244116977
1148,0.0330394750786945
1149,0.0331252506421879
1150,0.0332088963361457
1151,0.0332032114174217
1152,0.0330363766429946
1153,0.0332774618640542
1154,0.0331123670050874
1155,0.0331329587521031
1156,0.0331041827844456
1157,0.0332104304572567
1158,0.033091516806744
1159,0.0331591016659513
1160,0.0331675012689084
1161,0.0331326206540689
1162,0.0331073840055615
1163,0.0331192939728498
1164,0.0329616204136983
1165,0.0332076694071293
1166,0.0331191614922136
1167,0.0331874049175531
1168,0.0331835105223581
1169,0.0331769005116075
1170,0.0331273431144655
1171,0.0331424918537959
1172,0.0331730608828366
1173,0.032958938437514
1174,0.0330464016599581
1175,0.0330999539699405
1176,0.0330637259641662
1177,0.0333325494872406
1178,0.0330301030678675
1179,0.0331298211729154
1180,0.0330833654664457
1181,0.0331312327599153
1182,0.0331928438041359
1183,0.0332494054827839
1184,0.0330037264944985
1185,0.0328433697903529
1186,0.0330181256681681
1187,0.0332678709784523
1188,0.0330718764429912
1189,0.0328341013938189
1190,0.0330994297750294
1191,0.0330545823834836
1192,0.0328306045243517
1193,0.0330502291442826
1194,0.0331293309945613
1195,0.0331605882709846
1196,0.0330941343586892
1197,0.0331207915907726
1198,0.0328707475913689
1199,0.032963201967068
1200,0.033096866584383


==> tables/convformer_train_loss_001_ps_0012_unmasked.csv <==
Epoch,TrainLoss
1,0.608550360351801
2,0.540702522844076
3,0.531364148557186
4,0.52994323194027
5,0.528904918879271
6,0.52756193831563
7,0.526548493802547
8,0.52602696865797
9,0.525824782550335
10,0.525716488212347
11,0.525195961147547
12,0.525045790970325
13,0.523738603591919
14,0.523115999847651
15,0.52257876843214
16,0.521047523319721
17,0.520355872064829
18,0.520358739197254
19,0.519317538291216
20,0.519096427261829
21,0.517640307098627
22,0.517740885168314
23,0.517626545280218
24,0.517022565752268
25,0.516225199401379
26,0.515475938916206
27,0.513822815418243
28,0.512618086636066
29,0.511977873444557
30,0.5109696662426
31,0.508258797898889
32,0.505374936535954
33,0.497056674510241
34,0.492973573431373
35,0.490255687981844
36,0.485494122356176
37,0.484158484339714
38,0.479524533003569
39,0.474680558145046
40,0.468072926625609
41,0.460841332823038
42,0.4545733653754
43,0.452043349444866
44,0.449698055908084
45,0.44723742954433
46,0.445136907398701
47,0.442772579789162
48,0.440254130885005
49,0.439117154479027
50,0.436722679883242
51,0.429755384400487
52,0.428455700650811
53,0.428048284947872
54,0.426506720036268
55,0.426149083152413
56,0.42554609619081
57,0.424988562911749
58,0.424598866328597
59,0.424005312174559
60,0.423481532558799
61,0.421830688118935
62,0.419853556454182
63,0.412108760178089
64,0.404003169164062
65,0.400659651309252
66,0.39717804171145
67,0.395221679732203
68,0.394418233558536
69,0.391826982498169
70,0.389177775755525
71,0.387627892047167
72,0.385668945237994
73,0.384950558543205
74,0.383957494646311
75,0.38328805051744
76,0.383295470029116
77,0.381713967248797
78,0.381655484139919
79,0.381231359764934
80,0.381174082532525
81,0.380818682834506
82,0.379895813316107
83,0.383348142281175
84,0.379913866221905
85,0.379400214105844
86,0.379775547534227
87,0.38010941401124
88,0.378993614986539
89,0.378430855497718
90,0.377506589964032
91,0.376950656473637
92,0.375948642119765
93,0.373698216900229
94,0.374096042141318
95,0.371628255844116
96,0.370572717040777
97,0.368837613761425
98,0.368073879629374
99,0.367691766694188
100,0.369043576270342
101,0.369185293018818
102,0.36719330906868
103,0.36640900567174
104,0.366431851759553
105,0.366792157813907
106,0.366708230376244
107,0.366493961066008
108,0.366068132221699
109,0.365453764945269
110,0.365342400148511
111,0.364641093462706
112,0.36405179053545
113,0.364974048137665
114,0.364066826403141
115,0.363430419117212
116,0.363004227131605
117,0.362575489059091
118,0.36145087890327
119,0.361228201091289
120,0.362224955931306
121,0.36104727640748
122,0.360958896800876
123,0.361077616065741
124,0.360138265714049
125,0.359371772259474
126,0.36080247156322
127,0.359139238670468
128,0.358748477771878
129,0.358700979202986
130,0.358181459009647
131,0.358261127993464
132,0.358004994690418
133,0.357445061355829
134,0.357460500076413
135,0.358864817246795
136,0.356091948449612
137,0.355762624740601
138,0.35519061781466
139,0.353397781923413
140,0.352995737865567
141,0.351880543380976
142,0.351792881041765
143,0.35142371609807
144,0.349812320321798
145,0.350191488489509
146,0.348571971207857
147,0.348590801954269
148,0.349448793381453
149,0.348645317107439
150,0.347659884467721
151,0.347547871172428
152,0.346677250638604
153,0.346498216763139
154,0.346351396292448
155,0.345434503257275
156,0.345162607803941
157,0.345578183308244
158,0.343795285373926
159,0.343454948663712
160,0.34430160574615
161,0.343532682135701
162,0.343291320949793
163,0.342296686023474
164,0.343050292208791
165,0.342528273314238
166,0.342058452814817
167,0.343006868734956
168,0.342305214777589
169,0.341985390111804
170,0.34174601316452
171,0.341732935383916
172,0.341674436330795
173,0.341235523670912
174,0.34124522164464
175,0.341236499845982
176,0.341212826818228
177,0.342135009244084
178,0.340576883554459
179,0.339943201169372
180,0.340174060538411
181,0.339637932553887
182,0.340183578133583
183,0.339717329069972
184,0.339791491106152
185,0.341235628426075
186,0.340741920769215
187,0.339135984480381
188,0.339677291288972
189,0.339384762719274
190,0.338752293214202
191,0.3377028054744
192,0.337849582657218
193,0.33768573269248
194,0.337766027897596
195,0.337333866283298
196,0.337594223544002
197,0.340341277346015
198,0.337209276258945
199,0.337086635529995
200,0.336982336118817
201,0.337042329236865
202,0.337089956477284
203,0.336974281147122
204,0.336661390811205
205,0.336828242689371
206,0.336712824553251
207,0.336628468334675
208,0.337469987124205
209,0.336486619710922
210,0.335907308086753
211,0.337495097965002
212,0.336529100015759
213,0.336247103363275
214,0.336313738301396
215,0.337568378970027
216,0.336310222893953
217,0.335956575125456
218,0.335914778113365
219,0.335764297246933
220,0.337380825281143
221,0.336297853365541
222,0.337051893845201
223,0.335583007931709
224,0.335165136158466
225,0.33520927876234
226,0.335307431593537
227,0.335229775607586
228,0.334683815985918
229,0.334741102680564
230,0.334332160800695
231,0.334979398101568
232,0.33490919187665
233,0.335914338678122
234,0.334573455825448
235,0.334466229826212
236,0.334105589538813
237,0.334218366146088
238,0.334047561660409
239,0.334222705438733
240,0.334175339862704
241,0.333884378448129
242,0.334875783547759
243,0.334212717488408
244,0.334253749027848
245,0.333735963702202
246,0.333580553531647
247,0.333719600662589
248,0.33361857406795
249,0.333649289011955
250,0.333625466153026
251,0.333171404600143
252,0.333742329999804
253,0.333265534639359
254,0.333440332487226
255,0.332992976158857
256,0.333455599993467
257,0.334212881922722
258,0.333610515519977
259,0.333316057920456
260,0.332967608124018
261,0.332945961505175
262,0.332920984998345
263,0.332996649965644
264,0.333019019663334
265,0.332692474275827
266,0.33285247951746
267,0.333137317299843
268,0.333058461695909
269,0.332746791094541
270,0.332353905886412
271,0.33356025069952
272,0.332899596989155
273,0.332659260705113
274,0.332303775846958
275,0.332637103274465
276,0.333586266636848
277,0.332420257404447
278,0.332169423177838
279,0.33394542068243
280,0.332253181636333
281,0.331980483010411
282,0.332302360832691
283,0.332000027447939
284,0.332280001863837
285,0.332329170107841
286,0.332138427644968
287,0.33251468770206
288,0.332035733237863
289,0.33218456722796
290,0.332056754156947
291,0.332136584818363
292,0.332171337679028
293,0.332414057999849
294,0.332005135789514
295,0.331809418126941
296,0.331130131110549
297,0.330318283736706
298,0.329882716089487
299,0.329676336497068
300,0.329734732732177
301,0.329364941865206
302,0.330040971264243
303,0.329776521474123
304,0.328763025477529
305,0.329366504848003
306,0.329390658065677
307,0.329164599105716
308,0.328997014090419
309,0.328832692652941
310,0.329102564379573
311,0.328765862360597
312,0.328696747347713
313,0.328939388617873
314,0.328875988945365
315,0.328608860597014
316,0.328668448701501
317,0.328715467825532
318,0.328554517105222
319,0.328667291253805
320,0.328918355926871
321,0.32880674995482
322,0.329139512702823
323,0.328694016560912
324,0.327801554501057
325,0.328239076659083
326,0.327834524512291
327,0.328489223793149
328,0.328614579588175
329,0.328176325559616
330,0.328196636363864
331,0.327905598431826
332,0.327522610500455
333,0.327950606718659
334,0.327884069010615
335,0.327573022544384
336,0.328277457952499
337,0.327944085747004
338,0.327292401343584
339,0.327365137562156
340,0.327462051212788
341,0.327180979177356
342,0.327323081642389
343,0.327337517365813
344,0.327293431907892
345,0.327424862012267
346,0.327539456188679
347,0.327516203001141
348,0.326754948198795
349,0.326740526556969
350,0.326491958573461
351,0.326264885440469
352,0.32589784540236
353,0.326495101749897
354,0.327095030471683
355,0.32635152220726
356,0.325686327219009
357,0.325724235028028
358,0.325692473426461
359,0.325609771981835
360,0.325440100803971
361,0.32541764870286
362,0.325298451557755
363,0.325138535872102
364,0.325076583176851
365,0.324686280339956
366,0.324933945387602
367,0.324774667844176
368,0.324919428229332
369,0.324840587154031
370,0.32527873583138
371,0.324612903371453
372,0.324980550482869
373,0.324439397975802
374,0.32501348875463
375,0.32419560700655
376,0.324462860152125
377,0.324253800138831
378,0.324691636487842
379,0.324846731573343
380,0.324407289996743
381,0.324147492498159
382,0.324596365615725
383,0.324069859310985
384,0.323897106274962
385,0.323916303515434
386,0.323932844176888
387,0.323998308256269
388,0.324082526862621
389,0.323466681018472
390,0.323578012213111
391,0.323635125234723
392,0.324078111276031
393,0.323821114003658
394,0.32383702814579
395,0.323677062243223
396,0.32340468659997
397,0.323105048388243
398,0.323083368092775
399,0.323151053339243
400,0.322709682136774
401,0.323318700939417
402,0.324055785685778
403,0.32441303960979
404,0.323791417330503
405,0.323464569300413
406,0.32304333679378
407,0.323310929611325
408,0.322966431602836
409,0.322940946370363
410,0.32280172765255
411,0.322800521105528
412,0.322590966448188
413,0.322468911483884
414,0.322759462073445
415,0.322296110540628
416,0.322025116682053
417,0.322027496993542
418,0.322388355731964
419,0.322676394209266
420,0.321932251155376
421,0.321712638810277
422,0.32155228883028
423,0.321623692661524
424,0.321698146834969
425,0.321882290542126
426,0.321466463953257
427,0.321171244382858
428,0.321585912033915
429,0.321524335443973
430,0.321459590941668
431,0.321599229052663
432,0.321736380755901
433,0.321299929022789
434,0.321257131025195
435,0.32153272382915
436,0.320950997546315
437,0.321004505828023
438,0.320783391445875
439,0.320656951367855
440,0.320019160807133
441,0.320196248814464
442,0.319839248806238
443,0.32019344009459
444,0.320119062885642
445,0.319464908093214
446,0.319708172231913
447,0.319901779592037
448,0.319640244394541
449,0.319992389678955
450,0.319838243871927
451,0.319746401235461
452,0.319532794803381
453,0.319927457198501
454,0.319754894673824
455,0.319633381962776
456,0.319353204220533
457,0.319233923926949
458,0.319379359036684
459,0.319336897134781
460,0.319916887059808
461,0.319218865185976
462,0.319378196075559
463,0.319303414002061
464,0.319219066873193
465,0.318733774125576
466,0.319145312458277
467,0.318889271765947
468,0.31936010427773
469,0.319527035877109
470,0.319062109217048
471,0.318864582180977
472,0.319164762198925
473,0.319417443349957
474,0.3191796477139
475,0.31912879563868
476,0.319107331857085
477,0.318905111700296
478,0.319102234393358
479,0.318988133445382
480,0.320138215348124
481,0.319001311808824
482,0.318779312819242
483,0.318990130797029
484,0.318609641194344
485,0.31899425290525
486,0.318758326247334
487,0.31893920108676
488,0.318879195675254
489,0.318680954277515
490,0.318810090869665
491,0.318399175330996
492,0.318457440808415
493,0.319057826325297
494,0.318816635981202
495,0.318728491440415
496,0.31864556722343
497,0.318729681223631
498,0.318931116014719
499,0.318341020345688
500,0.318717253431678
501,0.318580732792616
502,0.318392176553607
503,0.318456040397286
504,0.318435201197863
505,0.318448929041624
506,0.318440719097853
507,0.318522445186973
508,0.31802315428853
509,0.318432824760675
510,0.318297042772174
511,0.318294567763805
512,0.318821751698852
513,0.31815635740757
514,0.31789077475667
515,0.318192064017057
516,0.31796903476119
517,0.318143882229924
518,0.31813559666276
519,0.318033866882324
520,0.317964104190469
521,0.317163803651929
522,0.317062570527196
523,0.316516930237412
524,0.316516621783376
525,0.316280440166593
526,0.316393164172769
527,0.316123580113053
528,0.316299678832293
529,0.315712256357074
530,0.315756414607167
531,0.315719031840563
532,0.315908810198307
533,0.315185535699129
534,0.31555082462728
535,0.315448701754212
536,0.315558875575662
537,0.315051310732961
538,0.315578633323312
539,0.314977264404297
540,0.315242733135819
541,0.31524455152452
542,0.314716924652457
543,0.314799152240157
544,0.315057897418737
545,0.314890272393823
546,0.314694063141942
547,0.314967408627272
548,0.314942663162947
549,0.314692926779389
550,0.314392563477159
551,0.314832127690315
552,0.315091820806265
553,0.31505200535059
554,0.314363434761763
555,0.314866624623537
556,0.314683930650353
557,0.314407444149256
558,0.314449971243739
559,0.314408944770694
560,0.314304910898209
561,0.314221624210477
562,0.314502922967076
563,0.314710802510381
564,0.314511302635074
565,0.31447950899601
566,0.314238784685731
567,0.314338085353374
568,0.314620629400015
569,0.314411601424217
570,0.31434185564518
571,0.314163440540433
572,0.314276640415192
573,0.314508812725544
574,0.314275018945336
575,0.31380640566349
576,0.313875343352556
577,0.313874609619379
578,0.314464397504926
579,0.313987453952432
580,0.313995753750205
581,0.313735971152782
582,0.314007566049695
583,0.313534323871136
584,0.313520661368966
585,0.313630745261908
586,0.313367610499263
587,0.313457935005426
588,0.313810422196984
589,0.313761909902096
590,0.31345842756331
591,0.313218507692218
592,0.312954022288322
593,0.313774921894073
594,0.313164388090372
595,0.313603598326445
596,0.313332490995526
597,0.312798218280077
598,0.313193579465151
599,0.313606475889683
600,0.313249293714762
601,0.312942637503147
602,0.313470501974225
603,0.312919457182288
604,0.312986922040582
605,0.312663866281509
606,0.313024625107646
607,0.312958759889007
608,0.313189482390881
609,0.312818808853626
610,0.312636391073465
611,0.312802025899291
612,0.313128473684192
613,0.31301565296948
614,0.312512820363045
615,0.312715871408582
616,0.312513213902712
617,0.31220520414412
618,0.312725414857268
619,0.312645377740264
620,0.312698132395744
621,0.312823101356626
622,0.312619035616517
623,0.312648861408234
624,0.312607182860374
625,0.312499849051237
626,0.312829513698816
627,0.312160185948014
628,0.312622835338116
629,0.312407480552793
630,0.312867383733392
631,0.312510624825954
632,0.312478308528662
633,0.312474444359541
634,0.312953481823206
635,0.313360775113106
636,0.312556359246373
637,0.312541019394994
638,0.31248725630343
639,0.312307514026761
640,0.312572909891605
641,0.312727923169732
642,0.312225917428732
643,0.312789420560002
644,0.31297851882875
645,0.312040604799986
646,0.312329535186291
647,0.312449769675732
648,0.312109555602074
649,0.312354925349355
650,0.312358938902616
651,0.312076662778854
652,0.312315167114139
653,0.312153175771236
654,0.311884661540389
655,0.311987238675356
656,0.31170153580606
657,0.312082982584834
658,0.311562007814646
659,0.311308067217469
660,0.311897970661521
661,0.311861462816596
662,0.311427538469434
663,0.311902071014047
664,0.311660750135779
665,0.311793151497841
666,0.311735090389848
667,0.311940824538469
668,0.311465651392937
669,0.311614903956652
670,0.311804205477238
671,0.311600918844342
672,0.311656518131495
673,0.311555820479989
674,0.311315538883209
675,0.311486235111952
676,0.311437318250537
677,0.311521095633507
678,0.311252811104059
679,0.311607101038098
680,0.311617330312729
681,0.310977023541927
682,0.311488428860903
683,0.311033966243267
684,0.311612861827016
685,0.311145101338625
686,0.311563572064042
687,0.311299173980951
688,0.310738407149911
689,0.311197413876653
690,0.311308518275619
691,0.310843784660101
692,0.311087198033929
693,0.311013318225741
694,0.311111265048385
695,0.311034599468112
696,0.311381585747004
697,0.311034757643938
698,0.311346738487482
699,0.311203648522496
700,0.311241021379828
701,0.311192077621818
702,0.311240601539612
703,0.310787099003792
704,0.311049346998334
705,0.31114546097815
706,0.311270691081882
707,0.31108777359128
708,0.311275608018041
709,0.310833002924919
710,0.31110723413527
711,0.310941224694252
712,0.311033099368215
713,0.31104579217732
714,0.310749533176422
715,0.31118075221777
716,0.310752468705177
717,0.310983952656388
718,0.311136130467057
719,0.311081220507622
720,0.310817198902369
721,0.311265353262424
722,0.31068081215024
723,0.310804486870766
724,0.310593881309032
725,0.31063432879746
726,0.310968920066953
727,0.310713204741478
728,0.31076748393476
729,0.310977046266198
730,0.310762054100633
731,0.310637952163815
732,0.310823953300714
733,0.310981920212507
734,0.311069157123566
735,0.310875620245934
736,0.31060637101531
737,0.310793354436755
738,0.310863573998213
739,0.3105274810642
740,0.310668768212199
741,0.310944694057107
742,0.310420144423842
743,0.310565452873707
744,0.310510132834315
745,0.311068320572376
746,0.310736813098192
747,0.3106846896559
748,0.310579527243972
749,0.310844531580806
750,0.310844570696354
751,0.310850146412849
752,0.310399547368288
753,0.310460602864623
754,0.310311773717403
755,0.310141659900546
756,0.311009542047977
757,0.310686234310269
758,0.310350481197238
759,0.310533395707607
760,0.310545534491539
761,0.310607527792454
762,0.310321131795645
763,0.310260311737657
764,0.310500531941652
765,0.310448639914393
766,0.310275626704097
767,0.310414658635855
768,0.310480900108814
769,0.31065141685307
770,0.31035843603313
771,0.310589970126748
772,0.310207790061831
773,0.310101270899177
774,0.310411713644862
775,0.310020371675491
776,0.310610162839293
777,0.309839446023107
778,0.31021924354136
779,0.31032854616642
780,0.310072604715824
781,0.309774541035295
782,0.310236583054066
783,0.31008375801146
784,0.310076788589358
785,0.310118615180254
786,0.309666145890951
787,0.309575576558709
788,0.30958069190383
789,0.309396920502186
790,0.309174619317055
791,0.309198824465275
792,0.309059314802289
793,0.309185586869717
794,0.309010897651315
795,0.309157155454159
796,0.309097308143973
797,0.309511058703065
798,0.309734532311559
799,0.309387770295143
800,0.30920553907752
801,0.309277872592211
802,0.309156865626574
803,0.308947756290436
804,0.309237234666943
805,0.308959669470787
806,0.308970338329673
807,0.309025543183088
808,0.309306384325027
809,0.308648236468434
810,0.308834331855178
811,0.30917481251061
812,0.30926586613059
813,0.308731120601296
814,0.309304082840681
815,0.309034659639001
816,0.309075930863619
817,0.3086984295398
818,0.309109702855349
819,0.308616556897759
820,0.308548099398613
821,0.308778732568026
822,0.308634500354528
823,0.308784030005336
824,0.30849780254066
825,0.308428478091955
826,0.308602891042829
827,0.308384422510862
828,0.307585136443376
829,0.307391349077225
830,0.307068857774138
831,0.307436071187258
832,0.306748334765434
833,0.307032016962767
834,0.307229059785604
835,0.306893455311656
836,0.30728441759944
837,0.306953762024641
838,0.306951232552528
839,0.307115854993463
840,0.307059966996312
841,0.306970567032695
842,0.306571988537908
843,0.306547377854586
844,0.306880840659142
845,0.306702752783894
846,0.30677385866642
847,0.306790856868029
848,0.307025683373213
849,0.307036661207676
850,0.30664777636528
851,0.307217510789633
852,0.306879925206304
853,0.306829493865371
854,0.306499476581812
855,0.306710753589869
856,0.306460774242878
857,0.306881629228592
858,0.306880174204707
859,0.306674332842231
860,0.306899210214615
861,0.306569295376539
862,0.306785862371325
863,0.306736352518201
864,0.30669043444097
865,0.306914320513606
866,0.306659275665879
867,0.306734873875976
868,0.306899653077126
869,0.306604576930404
870,0.306691133752465
871,0.306889106556773
872,0.306747128590941
873,0.306326870843768
874,0.306604351103306
875,0.306457451656461
876,0.30657523907721
877,0.306292967051268
878,0.30662037268281
879,0.306813148930669
880,0.306456197276711
881,0.306615295931697
882,0.306769914850593
883,0.306497545912862
884,0.306211139038205
885,0.306347061023116
886,0.306397403255105
887,0.306523622274399
888,0.306564532443881
889,0.306200235560536
890,0.306489275246859
891,0.306519940569997
892,0.306396880149841
893,0.306481462493539
894,0.306321593225002
895,0.306634708940983
896,0.305867392346263
897,0.306495444700122
898,0.306411066204309
899,0.306680246144533
900,0.306548923105001
901,0.306747881993651
902,0.30648427888751
903,0.306549630537629
904,0.306245788410306
905,0.306532900333405
906,0.30657690346241
907,0.306381263956428
908,0.306527510508895
909,0.306175923720002
910,0.306551768779755
911,0.306652197688818
912,0.306540619805455
913,0.306122611537576
914,0.305904619693756
915,0.306782654374838
916,0.30613900013268
917,0.306035693436861
918,0.306226789355278
919,0.306299297362566
920,0.306188663616776
921,0.306199502497911
922,0.306398663148284
923,0.305950031355023
924,0.306250753253698
925,0.306299508363008
926,0.306263443008065
927,0.306456636935472
928,0.305754714310169
929,0.306068701595068
930,0.305935007333755
931,0.306249413266778
932,0.306179058626294
933,0.306119684651494
934,0.306151936128736
935,0.305591933354735
936,0.305681516677141
937,0.305011012032628
938,0.305827629640698
939,0.305492768734694
940,0.305376179888844
941,0.305365186333656
942,0.305027308315039
943,0.3053708294034
944,0.305047328546643
945,0.305214102938771
946,0.304768916592002
947,0.304697605147958
948,0.304826988726854
949,0.304913129583001
950,0.304728185534477
951,0.304585478380322
952,0.304909844994545
953,0.304687634557486
954,0.304885573461652
955,0.304716930910945
956,0.304578158706427
957,0.304972950145602
958,0.304756345227361
959,0.304683849066496
960,0.304626960903406
961,0.304597327560186
962,0.304102627933025
963,0.303947653099894
964,0.304357152953744
965,0.303974089846015
966,0.303876788020134
967,0.303941545784473
968,0.303616447597742
969,0.303640288561583
970,0.303498535007238
971,0.303708624914288
972,0.303251860439777
973,0.302653800398111
974,0.302644423469901
975,0.302754592075944
976,0.302729260101914
977,0.302619848027825
978,0.302807534337044
979,0.302464101016521
980,0.302720166668296
981,0.30285927310586
982,0.302790704593062
983,0.302113975733519
984,0.302488313391805
985,0.302103008106351
986,0.302300719320774
987,0.30199027583003
988,0.302092522233725
989,0.301996519193053
990,0.301975036412477
991,0.302102647125721
992,0.302097804620862
993,0.302238824218512
994,0.302274799495935
995,0.30219616882503
996,0.302003135681152
997,0.301849983856082
998,0.302378561943769
999,0.301902844384313
1000,0.302121774032712
1001,0.302240913286805
1002,0.302036689519882
1003,0.302030034437776
1004,0.30202728934586
1005,0.302135291099548
1006,0.302029595598578
1007,0.302487365007401
1008,0.302388133406639
1009,0.301793591156602
1010,0.302029024288058
1011,0.3020113684237
1012,0.301952359676361
1013,0.302429034560919
1014,0.302133556380868
1015,0.301896582767367
1016,0.301595013290644
1017,0.301807323023677
1018,0.301974180117249
1019,0.301959315612912
1020,0.301814167127013
1021,0.302184722349048
1022,0.301608388498425
1023,0.301996494978666
1024,0.302005110830069
1025,0.30173888117075
1026,0.301758083999157
1027,0.302174703627825
1028,0.301677963286638
1029,0.301963184699416
1030,0.30168023750186
1031,0.301836711838841
1032,0.30198730558157
1033,0.301898622736335
1034,0.30217228539288
1035,0.302022602707148
1036,0.302134364023805
1037,0.301841950640082
1038,0.301560117378831
1039,0.301693356782198
1040,0.301563087776303
1041,0.301602718532085
1042,0.301638448387384
1043,0.302074073031545
1044,0.301664527580142
1045,0.301269977539778
1046,0.301525547876954
1047,0.301481748297811
1048,0.301567385494709
1049,0.301407821625471
1050,0.301496143639088
1051,0.301510076969862
1052,0.301296201720834
1053,0.301248123496771
1054,0.301616848483682
1055,0.301153475567698
1056,0.301185712441802
1057,0.301431481465697
1058,0.301383179947734
1059,0.301426960080862
1060,0.301385149285197
1061,0.301046302467585
1062,0.301415098011494
1063,0.301490695253015
1064,0.301512714326382
1065,0.301255845203996
1066,0.301556466147304
1067,0.301141910478473
1068,0.301271696165204
1069,0.301430847421288
1070,0.30102296769619
1071,0.301300177499652
1072,0.301238863691688
1073,0.301331482753158
1074,0.301010560914874
1075,0.301339451223612
1076,0.301317944303155
1077,0.301176578104496
1078,0.301137118190527
1079,0.301042714342475
1080,0.301023304015398
1081,0.300725775659084
1082,0.300846734270453
1083,0.300746207237244
1084,0.301492160707712
1085,0.301210548430681
1086,0.301447976082563
1087,0.301200622171164
1088,0.300890243053436
1089,0.301040303632617
1090,0.30111287727952
1091,0.301057096794248
1092,0.300922245159745
1093,0.301032935157418
1094,0.301028491780162
1095,0.300662078261375
1096,0.301090132296085
1097,0.301379620879888
1098,0.301257209852338
1099,0.3011489867419
1100,0.300663523226976
1101,0.300490361526608
1102,0.300715073943138
1103,0.300819554030895
1104,0.300743737593293
1105,0.300781757086515
1106,0.300793755874038
1107,0.300756993666291
1108,0.300985623151064
1109,0.300886042267084
1110,0.300734472796321
1111,0.300739647224545
1112,0.300258652344346
1113,0.300766312330961
1114,0.300220476984978
1115,0.300901277512312
1116,0.300801504924893
1117,0.300370529145002
1118,0.30021025955677
1119,0.300921352282166
1120,0.300626876056194
1121,0.300530524626374
1122,0.300701498985291
1123,0.300603387132287
1124,0.300536154061556
1125,0.300970257297158
1126,0.300743214264512
1127,0.300737885758281
1128,0.300412856414914
1129,0.300935261026025
1130,0.300791376978159
1131,0.30024513207376
1132,0.300574192330241
1133,0.300861375704408
1134,0.300326641723514
1135,0.300722240358591
1136,0.300573426708579
1137,0.300966194346547
1138,0.30071752294898
1139,0.300826322361827
1140,0.300367858186364
1141,0.300451227054
1142,0.300437395200133
1143,0.300752317011356
1144,0.300479055196047
1145,0.30085482403636
1146,0.30049756012857
1147,0.300908304080367
1148,0.30085064291954
1149,0.300693568736315
1150,0.30076995767653
1151,0.300739887207747
1152,0.300468979328871
1153,0.300716650262475
1154,0.30056823477149
1155,0.300512784570456
1156,0.300919971689582
1157,0.300523824244738
1158,0.300484489202499
1159,0.300446603968739
1160,0.3006261703372
1161,0.300557338371873
1162,0.300205690860748
1163,0.30030225224793
1164,0.300479003861546
1165,0.300679533481598
1166,0.300876265689731
1167,0.300482268407941
1168,0.30049101382494
1169,0.300578519180417
1170,0.300419323444366
1171,0.300541775524616
1172,0.300688266605139
1173,0.300245012789965
1174,0.300224737003446
1175,0.300240532830358
1176,0.300338189154863
1177,0.300499369800091
1178,0.300258792340755
1179,0.300622874870896
1180,0.300509480312467
1181,0.300632551684976
1182,0.300399753525853
1183,0.300529740676284
1184,0.300493137985468
1185,0.300420120805502
1186,0.300410011410713
1187,0.300572201907635
1188,0.30040771022439
1189,0.300403806045651
1190,0.30021409727633
1191,0.300171289145946
1192,0.300336106568575
1193,0.300450800508261
1194,0.300318719744682
1195,0.300548820719123
1196,0.300601375252008
1197,0.300503596067429
1198,0.300194794163108
1199,0.300607496872544
1200,0.300488505586982


==> tables/convformer_train_loss_003_ps_0012.csv <==
Epoch,TrainLoss
1,0.657340390235186
2,0.608793388903141
3,0.586450576633215
4,0.567167213261128
5,0.538106386214495
6,0.516992670744657
7,0.504022725075483
8,0.488599161729217
9,0.479863195568323
10,0.473465014249086
11,0.467553977221251
12,0.451068421453238
13,0.420393270179629
14,0.41071709625423
15,0.405111374780536
16,0.40138247333467
17,0.39928445212543
18,0.394203155860305
19,0.391715261116624
20,0.388146338015795
21,0.384780558943748
22,0.381322268694639
23,0.37785622574389
24,0.373841821104288
25,0.371361238658428
26,0.365333459824324
27,0.351827999949455
28,0.340315200313926
29,0.333120100274682
30,0.327884111329913
31,0.324298529103398
32,0.31947048611939
33,0.312472844794393
34,0.30112752251327
35,0.294652499109507
36,0.289786413162947
37,0.285507235229015
38,0.282198505997658
39,0.27856415912509
40,0.276100185438991
41,0.273704770579934
42,0.271613774076104
43,0.269383166581392
44,0.266645286828279
45,0.263610590733588
46,0.259548482261598
47,0.256105415783822
48,0.252272048257291
49,0.249148402325809
50,0.245143135599792
51,0.242850302904844
52,0.240873439572752
53,0.251478421576321
54,0.238276462256908
55,0.235861526429653
56,0.233798036389053
57,0.232733726687729
58,0.235090699121356
59,0.229439221695065
60,0.228030962534249
61,0.226883436255157
62,0.225365171991289
63,0.225315754711628
64,0.223590370863676
65,0.222842728085816
66,0.22218052636832
67,0.22180137462914
68,0.220453052483499
69,0.219409609884024
70,0.218749336153269
71,0.218490499556065
72,0.217878554500639
73,0.216630731336772
74,0.216090776994824
75,0.215385382547975
76,0.228907524310052
77,0.215077039785683
78,0.213781936168671
79,0.213563152626157
80,0.212748808898032
81,0.212578318566084
82,0.211795296631753
83,0.210776473507285
84,0.209912003129721
85,0.209576317593455
86,0.209225075133145
87,0.20828379239887
88,0.207767286561429
89,0.206942782513797
90,0.206415476351976
91,0.205808026306331
92,0.205490690581501
93,0.205183220207691
94,0.204134107753634
95,0.203727093413472
96,0.203712536282837
97,0.202939660660923
98,0.202780004926026
99,0.202135182097554
100,0.201795920692384
101,0.201044440753758
102,0.201109893657267
103,0.201171052455902
104,0.199983111023903
105,0.199325888641179
106,0.207325115688145
107,0.199758920110762
108,0.19912316147238
109,0.198818522766232
110,0.198549490571022
111,0.198176283985376
112,0.197474295273423
113,0.197328375317156
114,0.196967819593847
115,0.196829124540091
116,0.196207340918481
117,0.196389264129102
118,0.195937413685024
119,0.195465672388673
120,0.194866384230554
121,0.194595985338092
122,0.194519020020962
123,0.19434404913336
124,0.193785652704537
125,0.193213681690395
126,0.193131590560079
127,0.192780365683138
128,0.192457938678563
129,0.192033057883382
130,0.192187851443887
131,0.191122988648713
132,0.191053880602121
133,0.190269563384354
134,0.190453485287726
135,0.190085778273642
136,0.190382164493203
137,0.190165753699839
138,0.189397903941572
139,0.189317136034369
140,0.189029164128005
141,0.188679118193686
142,0.188995525725186
143,0.189993568882346
144,0.187993715852499
145,0.187456037402153
146,0.187651848606765
147,0.187319215238094
148,0.187008687742054
149,0.186727400906384
150,0.187031441815197
151,0.186575501784682
152,0.186299966946244
153,0.186524430476129
154,0.186103342585266
155,0.185408828184009
156,0.188175802417099
157,0.18488152295351
158,0.184931844435632
159,0.18402596373111
160,0.184399298913777
161,0.184235717095435
162,0.18381758403033
163,0.183543199598789
164,0.183748847283423
165,0.183482697680593
166,0.183661846444011
167,0.183718747682869
168,0.18343232229352
169,0.183135579414666
170,0.182989884354174
171,0.182159424647689
172,0.182708829157054
173,0.182429063767195
174,0.182297992892563
175,0.182182131409645
176,0.182259646654129
177,0.182371707372367
178,0.182095582410693
179,0.181407112181187
180,0.181353469155729
181,0.18107986677438
182,0.181667363680899
183,0.180642706677318
184,0.180448837988079
185,0.180642813034356
186,0.180296596996486
187,0.1801595896855
188,0.179670397900045
189,0.17977744396776
190,0.179480641148984
191,0.179608169943094
192,0.179772866740823
193,0.179162211455405
194,0.178882657885551
195,0.179289337806404
196,0.179067157320678
197,0.178877265304327
198,0.178512945249677
199,0.178505292125046
200,0.178298276029527
201,0.177912104018033
202,0.177918356135488
203,0.177608962245286
204,0.178981344923377
205,0.177469236366451
206,0.177016404606402
207,0.177117256745696
208,0.17699330676347
209,0.176634322591126
210,0.177149552963674
211,0.176643627658486
212,0.176457534469664
213,0.176539019308984
214,0.176478206552565
215,0.178749470636249
216,0.176233711875975
217,0.175703450664878
218,0.17548032194376
219,0.175988669022918
220,0.17584173347801
221,0.175277475528419
222,0.175445961207151
223,0.175649930052459
224,0.175019283480942
225,0.174946347177029
226,0.176501015275717
227,0.17500105060637
228,0.174930695332587
229,0.174297974258661
230,0.174537064246833
231,0.174758831784129
232,0.174279386661947
233,0.173926030062139
234,0.173910019956529
235,0.174131691940129
236,0.174035444781184
237,0.173803654238582
238,0.173998655453324
239,0.174038517214358
240,0.173548357971013
241,0.173759283311665
242,0.173407002687454
243,0.173079156391323
244,0.173632932342589
245,0.172967084124684
246,0.173418572954834
247,0.173116009868681
248,0.172690756246448
249,0.172803971171379
250,0.17267925158143
251,0.172873819619417
252,0.17273526635021
253,0.17257362883538
254,0.172047834284604
255,0.172546637356281
256,0.17221607234329
257,0.172368814460933
258,0.171879441551864
259,0.172344467975199
260,0.171731095835567
261,0.171576307043433
262,0.171847272254527
263,0.171250112466514
264,0.171494693048298
265,0.171446493379772
266,0.172044684849679
267,0.171761866845191
268,0.170683734342456
269,0.17123424153775
270,0.170700475871563
271,0.170769183970988
272,0.170722435191274
273,0.170597147010267
274,0.171145856976509
275,0.171650527454913
276,0.170374001711607
277,0.170566112473607
278,0.170172247216105
279,0.170164628662169
280,0.170540058016777
281,0.169779975563288
282,0.170162226743996
283,0.169983015172184
284,0.169945146925747
285,0.169979070164263
286,0.169417057074606
287,0.169423886016011
288,0.169952872022986
289,0.169712465815246
290,0.169100839868188
291,0.169221337363124
292,0.169575957506895
293,0.169415103755891
294,0.169108814969659
295,0.169464164823294
296,0.16954085431993
297,0.169386266507208
298,0.169637018330395
299,0.168774231038988
300,0.169123336113989
301,0.16910867869854
302,0.16930063791573
303,0.16904725369066
304,0.168312983475626
305,0.168605452701449
306,0.16875795096159
307,0.168469929918647
308,0.168740160241723
309,0.167999047338963
310,0.168530300222337
311,0.168699081614614
312,0.168133664317429
313,0.168215955607593
314,0.168550595454872
315,0.167976586520672
316,0.167522463463247
317,0.167485984191298
318,0.167723771184683
319,0.167624411247671
320,0.167916722260416
321,0.167801045738161
322,0.167593858614564
323,0.167811204530299
324,0.167251282446086
325,0.167312281616032
326,0.167593036405742
327,0.167345876954496
328,0.167375855445862
329,0.167105144113302
330,0.167370158955455
331,0.166787881292403
332,0.166989170871675
333,0.167662589922547
334,0.167826530411839
335,0.166853458769619
336,0.167169968001544
337,0.166570604629815
338,0.166417732872069
339,0.166820757463574
340,0.166583949252963
341,0.166986346505582
342,0.166313890777528
343,0.166604884639382
344,0.16623581841588
345,0.166383812539279
346,0.166591653227806
347,0.166285067796707
348,0.166355897113681
349,0.166200532242656
350,0.166490749306977
351,0.166102148629725
352,0.166649044789374
353,0.165979845784605
354,0.165352850742638
355,0.166081189438701
356,0.165450628846884
357,0.165970141254365
358,0.165654186196625
359,0.165639668628573
360,0.165303648747504
361,0.165588900633156
362,0.165169071145356
363,0.165212280750275
364,0.165665966793895
365,0.165268153250217
366,0.165159191824496
367,0.165531261190772
368,0.165074294134974
369,0.165282285958529
370,0.165128091908991
371,0.164618949741125
372,0.164859799295664
373,0.165026539601386
374,0.164742638133466
375,0.164449501000345
376,0.164763795286417
377,0.164920579642057
378,0.164747761897743
379,0.164444060660899
380,0.164988658390939
381,0.164782583080232
382,0.164408706352115
383,0.164448472596705
384,0.164335598610342
385,0.16375398222357
386,0.164462595358491
387,0.164242850504816
388,0.164534984342754
389,0.164384531602263
390,0.164467160589993
391,0.164381644949317
392,0.164100531823933
393,0.164337084032595
394,0.163750590756536
395,0.163636084012687
396,0.163778925016522
397,0.163988344669342
398,0.164136769063771
399,0.163561508618295
400,0.163558073118329
401,0.163711998388171
402,0.164280118085444
403,0.163785129748285
404,0.163591650798917
405,0.163532320745289
406,0.164126225560904
407,0.163473897613585
408,0.163142969980836
409,0.163334747590125
410,0.163154880814254
411,0.163528117276728
412,0.162729392722249
413,0.16293063018471
414,0.163113266155124
415,0.162607697248459
416,0.162728152237833
417,0.163003724627197
418,0.163145944327116
419,0.163142716996372
420,0.16325079139322
421,0.162935875579715
422,0.162913700900972
423,0.162286555543542
424,0.163133977837861
425,0.162763375602663
426,0.1629781717062
427,0.162788774892688
428,0.162831779718399
429,0.162829164378345
430,0.162508621439338
431,0.16237719912082
432,0.162723133340478
433,0.162493356615305
434,0.162507775202394
435,0.162431016489863
436,0.161962153427303
437,0.162078855484724
438,0.162654203809798
439,0.162526059187949
440,0.1623057262972
441,0.162189190089703
442,0.162054928317666
443,0.161882684491575
444,0.161803774274886
445,0.162287611998618
446,0.162231947109103
447,0.162161622792482
448,0.161990424245596
449,0.161933117881417
450,0.161565467379987
451,0.161817672140896
452,0.161872530095279
453,0.161497470550239
454,0.161652208790183
455,0.161633064076304
456,0.161640005409718
457,0.161510976590216
458,0.161520410589874
459,0.161481840647757
460,0.161589839756489
461,0.161172473020852
462,0.161540876254439
463,0.16122463773936
464,0.161196271143854
465,0.161571716479957
466,0.161130987778306
467,0.161419426985085
468,0.161309161707759
469,0.16101677455008
470,0.161008545644581
471,0.161111526377499
472,0.161307910233736
473,0.160801100917161
474,0.160894344486296
475,0.160946770943701
476,0.16086409419775
477,0.161034730114043
478,0.16090283177793
479,0.161241179965436
480,0.160710884742439
481,0.161031713522971
482,0.160696622356772
483,0.16039096172899
484,0.160706731937826
485,0.160860722251236
486,0.160493747703731
487,0.160341170988977
488,0.160146080590785
489,0.160573713295162
490,0.160309314802289
491,0.160567228719592
492,0.160134276412427
493,0.160525706186891
494,0.160218100734055
495,0.160055116824806
496,0.160317256525159
497,0.160427777059376
498,0.160406009852886
499,0.160118094943464
500,0.160409065447748
501,0.159897003546357
502,0.160283407010138
503,0.160074009932578
504,0.16007684648037
505,0.159978907965124
506,0.1600391138345
507,0.159959379062057
508,0.159453132934868
509,0.15997285220772
510,0.159671461619437
511,0.159500543437898
512,0.160248129963875
513,0.159892717786133
514,0.159982383400202
515,0.15972389139235
516,0.159331657700241
517,0.159499084912241
518,0.159891594573855
519,0.159746693596244
520,0.159631375782192
521,0.159720428697765
522,0.159652163088322
523,0.159544156715274
524,0.159302673451602
525,0.159262863472104
526,0.159440280757844
527,0.159076891802251
528,0.159451893866062
529,0.159157805666327
530,0.159354907944798
531,0.159485705383122
532,0.159017870202661
533,0.15911939561367
534,0.159355996474624
535,0.159261489920318
536,0.159486057125032
537,0.15900880523026
538,0.159265473969281
539,0.159176440052688
540,0.159239783808589
541,0.159053057022393
542,0.159368461444974
543,0.159149867892265
544,0.158812983743846
545,0.158741290122271
546,0.159481274560094
547,0.158608256578445
548,0.158774917423725
549,0.158820693157613
550,0.158825243525207
551,0.158129418082535
552,0.158646412119269
553,0.158527234569192
554,0.158246280997992
555,0.158616959638894
556,0.158283901251853
557,0.159071522839367
558,0.158495480976999
559,0.158787184208632
560,0.158618890829384
561,0.158688383512199
562,0.158564397841692
563,0.158806880526245
564,0.15857377063483
565,0.158699220456183
566,0.158788823746145
567,0.15820518411696
568,0.15838222771883
569,0.158114491738379
570,0.158457836769521
571,0.158499349430203
572,0.158914148919284
573,0.158001254275441
574,0.158214979730546
575,0.158497990816832
576,0.158220671713352
577,0.158229196257889
578,0.158000332526863
579,0.158229660391808
580,0.157990661151707
581,0.157965715751052
582,0.158357171714306
583,0.15781417440623
584,0.158080387748778
585,0.157985671088099
586,0.157478992566466
587,0.157770053818822
588,0.157946713715792
589,0.157566479630768
590,0.158148718327284
591,0.158082504943013
592,0.158054013215005
593,0.158010270781815
594,0.157938917092979
595,0.157868715040386
596,0.158079962730408
597,0.157546865716577
598,0.157881143726408
599,0.157744533754885
600,0.157804811410606
601,0.157766799926758
602,0.157342527098954
603,0.158123895823956
604,0.157853536121547
605,0.157584960460663
606,0.1576014829427
607,0.157706990987062
608,0.157272296398878
609,0.157342125996947
610,0.157291476428509
611,0.157902341745794
612,0.15727871183306
613,0.157416847087443
614,0.157150212563574
615,0.157613893263042
616,0.157347175292671
617,0.157213954739273
618,0.157172739692032
619,0.15690407037735
620,0.157396493889391
621,0.15750694938004
622,0.157027376778424
623,0.156926248930395
624,0.157022612467408
625,0.157012729905546
626,0.157267354875803
627,0.156723296009004
628,0.157018501199782
629,0.156816149204969
630,0.157022616900504
631,0.1568011726439
632,0.157218420170248
633,0.156998527012765
634,0.157530841454864
635,0.157145375236869
636,0.157010432183743
637,0.157423038594425
638,0.157085674181581
639,0.156951190643013
640,0.157138163931668
641,0.156934858337045
642,0.157038911096752
643,0.156948975920677
644,0.156870044134557
645,0.156783132553101
646,0.1565134363994
647,0.157432079352438
648,0.156360930353403
649,0.156558112241328
650,0.15706570353359
651,0.156465402394533
652,0.156476693227887
653,0.156960553489625
654,0.156877923719585
655,0.156569755412638
656,0.15692802157253
657,0.156534876823425
658,0.156528879590333
659,0.156461950689554
660,0.15655114300549
661,0.156449563503265
662,0.156176556050777
663,0.156691173315048
664,0.156698198355734
665,0.156437156572938
666,0.156415864042938
667,0.156531433537602
668,0.156339973062277
669,0.156477169021964
670,0.156424146108329
671,0.15600220143795
672,0.155986991338432
673,0.156420316249132
674,0.156520525366068
675,0.156023342758417
676,0.155482118017972
677,0.156370547600091
678,0.156503914035857
679,0.156266596838832
680,0.156093506515026
681,0.155891193114221
682,0.156176379583776
683,0.156268232502043
684,0.156309253908694
685,0.156207883097231
686,0.155632203221321
687,0.15599144320935
688,0.155793640986085
689,0.15567073110491
690,0.155800642184913
691,0.156125343069434
692,0.155563071928918
693,0.155864061415195
694,0.155989701412618
695,0.155571511909366
696,0.155747928246856
697,0.155929479673505
698,0.15619505982846
699,0.156057319790125
700,0.156178922131658
701,0.155687143728137
702,0.155581274814904
703,0.155923403464258
704,0.155457400977612
705,0.155707999207079
706,0.155845753140748
707,0.15626602679491
708,0.155818128623068
709,0.156125235706568
710,0.155540670640767
711,0.155952877812088
712,0.155776146352291
713,0.155347846709192
714,0.155413174144924
715,0.155573679879308
716,0.155494296252728
717,0.155626637600362
718,0.15566892053932
719,0.155435346364975
720,0.15520837418735
721,0.155526141822338
722,0.155365928411484
723,0.155719167105854
724,0.15514240026474
725,0.15548786778003
726,0.155053524076939
727,0.155508203133941
728,0.155290031805635
729,0.155050498321652
730,0.155342700481415
731,0.155357025712728
732,0.155350691378117
733,0.155414289347827
734,0.15536889012903
735,0.155100655443966
736,0.155439607910812
737,0.155458990037441
738,0.155291092060506
739,0.155506961643696
740,0.155242972485721
741,0.154880305603147
742,0.154859001301229
743,0.155272888094187
744,0.155394175946712
745,0.155352982953191
746,0.155046835020185
747,0.155166562348604
748,0.154913490265608
749,0.155120317935944
750,0.154793839789927
751,0.155126285590231
752,0.155377148427069
753,0.15499890755862
754,0.155514734201133
755,0.154788751006126
756,0.155284663662314
757,0.15505874723196
758,0.155126174651086
759,0.155076104290783
760,0.155140020251274
761,0.154963639192283
762,0.154923076815903
763,0.154980068653822
764,0.155023414567113
765,0.154709466435015
766,0.154544462375343
767,0.154800940603018
768,0.155111634209752
769,0.154507566317916
770,0.154857539385557
771,0.154693889059126
772,0.15429596632719
773,0.154909338727593
774,0.155223338231444
775,0.154650677107275
776,0.155210173241794
777,0.154588360004127
778,0.154554936215282
779,0.154745596759021
780,0.154851959757507
781,0.154934924952686
782,0.154935507141054
783,0.154561307802796
784,0.154379049055278
785,0.154649043977261
786,0.154459936767817
787,0.154690291881561
788,0.154851051978767
789,0.154662285074592
790,0.154493888430297
791,0.155079278424382
792,0.154806456193328
793,0.154360394328833
794,0.154766003973782
795,0.154305375628173
796,0.154521318934858
797,0.154536433108151
798,0.154754513241351
799,0.154304296001792
800,0.154771031662822
801,0.154585339277983
802,0.154400080740452
803,0.154756172113121
804,0.154133494123817
805,0.15421072203666
806,0.15409354429692
807,0.15441433686763
808,0.153468372225761
809,0.154390287436545
810,0.154629124626517
811,0.154232988730073
812,0.154347521848977
813,0.154532618634403
814,0.154107212983072
815,0.153914156332612
816,0.154316539056599
817,0.154207249395549
818,0.154189968034625
819,0.153990471474826
820,0.15434716232121
821,0.153919709287584
822,0.154090190865099
823,0.154247245937586
824,0.154446150101721
825,0.153750148229301
826,0.153974306322634
827,0.154105716980994
828,0.154258233942091
829,0.15430164154619
830,0.154081821776927
831,0.154218838214874
832,0.15388536054641
833,0.15389815106988
834,0.153548410013318
835,0.153994794338942
836,0.153825391791761
837,0.153861223571002
838,0.153892663642764
839,0.15382057286799
840,0.154052237197757
841,0.153176318965852
842,0.154094741381705
843,0.154340875819325
844,0.153971954770386
845,0.153720464520156
846,0.153805424235761
847,0.153755259178579
848,0.154032468833029
849,0.153995533660054
850,0.15396148443222
851,0.153949061669409
852,0.153367102742195
853,0.154148132316768
854,0.153701793588698
855,0.153558627665043
856,0.153857220523059
857,0.153457123190165
858,0.153536946885288
859,0.153603040315211
860,0.153877241201699
861,0.153868196792901
862,0.153873031921685
863,0.153628767542541
864,0.153953403308988
865,0.153455335944891
866,0.153818058297038
867,0.153607549294829
868,0.153978842683136
869,0.153655715100467
870,0.153250710740685
871,0.153187531717122
872,0.153721696436405
873,0.153349300771952
874,0.153628007546067
875,0.153434888869524
876,0.153346197977662
877,0.154150660634041
878,0.153347691632807
879,0.153592602349818
880,0.153652640469372
881,0.153586446605623
882,0.153239623643458
883,0.153335525840521
884,0.15326504394412
885,0.153196923211217
886,0.15296847384423
887,0.15348687376827
888,0.153469514548779
889,0.153134276121855
890,0.153276935070753
891,0.15349173810333
892,0.153529882244766
893,0.153432573601604
894,0.15242489065975
895,0.153454684615135
896,0.153288916125894
897,0.153084128201008
898,0.153205202557147
899,0.153328688330948
900,0.153309039957821
901,0.152756282687187
902,0.153170146904886
903,0.152974076122046
904,0.153180771358311
905,0.15311363093555
906,0.15359627135098
907,0.15359003867954
908,0.153150684721768
909,0.153094780743122
910,0.15320352781564
911,0.152789716869593
912,0.153198677115142
913,0.153032276518643
914,0.153167147673666
915,0.153188817873597
916,0.152980946935713
917,0.153159775063396
918,0.152743734121323
919,0.153292593173683
920,0.15361031383276
921,0.152756690010428
922,0.153305745869875
923,0.153200592920184
924,0.153139194622636
925,0.153079420290887
926,0.153295990265906
927,0.153272109441459
928,0.152980566769838
929,0.153049793615937
930,0.153007851243019
931,0.152982148602605
932,0.15304876755923
933,0.15262965016067
934,0.153286114409566
935,0.152859355993569
936,0.153022421076894
937,0.153543282821774
938,0.152963273078203
939,0.153264910653234
940,0.153288398161531
941,0.153152319304645
942,0.152478535138071
943,0.153062217868865
944,0.152634949311614
945,0.15281069803983
946,0.15275837328285
947,0.152949377261102
948,0.152906841002405
949,0.152826656289399
950,0.152782862074673
951,0.152880326099694
952,0.152913195714355
953,0.152877310812473
954,0.152778668962419
955,0.152963963486254
956,0.152823624759912
957,0.152789919711649
958,0.152731173634529
959,0.152631669528782
960,0.152794972397387
961,0.152579749897122
962,0.152795964926481
963,0.152685325108469
964,0.152431843914092
965,0.152739810533822
966,0.152439567930996
967,0.152803332135081
968,0.152448891811073
969,0.152591278143227
970,0.152720437943935
971,0.152544975318015
972,0.152747071161866
973,0.152363045327365
974,0.15295908972621
975,0.152524517886341
976,0.152678009755909
977,0.152438736632466
978,0.152746246904135
979,0.152447614856064
980,0.152923256233335
981,0.152697727829218
982,0.15274331625551
983,0.152406861670315
984,0.152396906875074
985,0.152701671123505
986,0.15255089238286
987,0.152429304718971
988,0.152883546762168
989,0.152715995199978
990,0.152520973011851
991,0.152539937086403
992,0.152536455392838
993,0.152375622317195
994,0.152474069260061
995,0.152399405166507
996,0.152701024077833
997,0.15214790198952
998,0.152619755268097
999,0.152511527165771
1000,0.15248706754297
1001,0.152605613693595
1002,0.152672432474792
1003,0.152563717588782
1004,0.152181729599833
1005,0.151912475638092
1006,0.152439171299338
1007,0.152683351486921
1008,0.152299654074013
1009,0.152430636174977
1010,0.151957566142082
1011,0.152092895284295
1012,0.152362455613911
1013,0.151845056340098
1014,0.152073322013021
1015,0.152704278714955
1016,0.152159942872822
1017,0.152047433890402
1018,0.152147236056626
1019,0.152346397191286
1020,0.151900744922459
1021,0.152436202317476
1022,0.152301819473505
1023,0.152244479395449
1024,0.15266319192946
1025,0.152113160714507
1026,0.152184508852661
1027,0.151898796260357
1028,0.152012823335826
1029,0.152857275344431
1030,0.15258611459285
1031,0.152361937910318
1032,0.152135012187064
1033,0.152692500203848
1034,0.151953102052212
1035,0.152149005718529
1036,0.152167703397572
1037,0.152225613556802
1038,0.152060968391597
1039,0.1523368473351
1040,0.152183323800564
1041,0.151572840735316
1042,0.152127906829119
1043,0.152261702902615
1044,0.152012247443199
1045,0.152291508875787
1046,0.151902962103486
1047,0.152463303506374
1048,0.152110123187304
1049,0.151941648311913
1050,0.152444564290345
1051,0.152076441533864
1052,0.152447082661092
1053,0.152313625179231
1054,0.152121548168361
1055,0.15229817610234
1056,0.152323042750359
1057,0.152448492906988
1058,0.152265516892076
1059,0.151776864901185
1060,0.151712421886623
1061,0.152070577479899
1062,0.152267933562398
1063,0.152490020655096
1064,0.15150992359966
1065,0.15189836088568
1066,0.151917107142508
1067,0.152028475552797
1068,0.152067070864141
1069,0.152025625780225
1070,0.15219116833061
1071,0.152446147091687
1072,0.151597790755332
1073,0.151830703876913
1074,0.151835923567414
1075,0.15218901231885
1076,0.15210992436856
1077,0.151591073870659
1078,0.151835885159671
1079,0.152324829846621
1080,0.151963608711958
1081,0.152071342244744
1082,0.152480977661908
1083,0.151810750998557
1084,0.151870069168508
1085,0.152052321769297
1086,0.151921368874609
1087,0.151912285871804
1088,0.151729221120477
1089,0.151848010197282
1090,0.15154130384326
1091,0.152199855335057
1092,0.152140620723367
1093,0.151378150694072
1094,0.152110881172121
1095,0.152133954688907
1096,0.151727280057967
1097,0.152023731991649
1098,0.151783172823489
1099,0.151865766085684
1100,0.151924469806254
1101,0.151834780536592
1102,0.152118796519935
1103,0.151750348061323
1104,0.151963837780058
1105,0.152361071184278
1106,0.151656741686165
1107,0.151461682356894
1108,0.151875107176602
1109,0.152011899575591
1110,0.151610675416887
1111,0.152119174785912
1112,0.151757400743663
1113,0.152252144105732
1114,0.15158090159297
1115,0.151698509566486
1116,0.151509395837784
1117,0.152195226885378
1118,0.151839171797037
1119,0.152024035789072
1120,0.151448948457837
1121,0.151719868853688
1122,0.151750305257738
1123,0.151944823972881
1124,0.152048948891461
1125,0.152115989737213
1126,0.151847709752619
1127,0.152079781852663
1128,0.152213392667472
1129,0.151530082859099
1130,0.151581054404378
1131,0.151807005740702
1132,0.151692669801414
1133,0.151767117418349
1134,0.151863928698003
1135,0.151753112562001
1136,0.151735503077507
1137,0.151802589893341
1138,0.1516447615996
1139,0.151889576874673
1140,0.15145360738039
1141,0.151571195423603
1142,0.151800097562373
1143,0.151760957576334
1144,0.15154853284359
1145,0.151766451820731
1146,0.151675125136971
1147,0.151673026233912
1148,0.151429270207882
1149,0.151313860341907
1150,0.151724712140858
1151,0.151751520037651
1152,0.152208762355149
1153,0.151835525892675
1154,0.151805827766657
1155,0.152078943885863
1156,0.151783351302147
1157,0.151464455090463
1158,0.151789962612092
1159,0.151494373828173
1160,0.151735572293401
1161,0.151938901469111
1162,0.151628351658583
1163,0.151811156570911
1164,0.151700689643621
1165,0.151544653587043
1166,0.151403223536909
1167,0.151648279502988
1168,0.151839910298586
1169,0.151581293866038
1170,0.151883011646569
1171,0.151867154091597
1172,0.151587923280895
1173,0.15202466506511
1174,0.151566379666328
1175,0.151938548497856
1176,0.151497430317104
1177,0.151668168306351
1178,0.151535333879292
1179,0.151659402921796
1180,0.151025951318443
1181,0.151576521471143
1182,0.151699846759439
1183,0.151702671684325
1184,0.151360594145954
1185,0.151695834770799
1186,0.151667809188366
1187,0.151455878317356
1188,0.151251932829618
1189,0.151368276327848
1190,0.151878349781036
1191,0.152222064808011
1192,0.151213466897607
1193,0.15173041395843
1194,0.151477944515646
1195,0.151421586349607
1196,0.151394608579576
1197,0.151638491936028
1198,0.151347821205854
1199,0.151790195293725
1200,0.151937701255083


==> tables/convformer_train_loss_003_ps_0012_unmasked.csv <==
Epoch,TrainLoss
1,0.668375068157911
2,0.63116003677249
3,0.612727482020855
4,0.605306209474802
5,0.602401122450829
6,0.600435412526131
7,0.599387755393982
8,0.596891042143106
9,0.595070029050112
10,0.594013258367777
11,0.592433200925589
12,0.591225585192442
13,0.589535664469004
14,0.58745590955019
15,0.585812887698412
16,0.584221120029688
17,0.582744037806988
18,0.58226425409317
19,0.581904575079679
20,0.581618298143148
21,0.581041304916143
22,0.58081772595644
23,0.58045740917325
24,0.5799486130476
25,0.57988995090127
26,0.579659790843725
27,0.579598496705294
28,0.57913006439805
29,0.578298215866089
30,0.577840539813042
31,0.577767256647348
32,0.576804956942797
33,0.574580755680799
34,0.572836573570967
35,0.569849384278059
36,0.566492491811514
37,0.562748496681452
38,0.560734193474054
39,0.559960330575705
40,0.558974000513554
41,0.557268095463514
42,0.556788858771324
43,0.556271102577448
44,0.555946664214134
45,0.555234239846468
46,0.554991529583931
47,0.554674730598927
48,0.55417452827096
49,0.55365356773138
50,0.552612995058298
51,0.551728405505419
52,0.551655896902084
53,0.550865233540535
54,0.549528893977404
55,0.548627748787403
56,0.547290674746037
57,0.546920729577541
58,0.546698339879513
59,0.546366243809462
60,0.544410824626684
61,0.543007064014673
62,0.542177841663361
63,0.541919112801552
64,0.541551637798548
65,0.541017868965864
66,0.540092358589172
67,0.539841187298298
68,0.537892166674137
69,0.536421242952347
70,0.536114434301853
71,0.536245733201504
72,0.535718756914139
73,0.535796680748463
74,0.53464864730835
75,0.533706171065569
76,0.533454370051622
77,0.531706817746162
78,0.530814364552498
79,0.529911900311708
80,0.528160362243652
81,0.526101535707712
82,0.523332650512457
83,0.516086418181658
84,0.511207246333361
85,0.507365857064724
86,0.505419199839234
87,0.504933863505721
88,0.50115769803524
89,0.49751858368516
90,0.491463802456856
91,0.485998555868864
92,0.481308779343963
93,0.476465260758996
94,0.474988956451416
95,0.473875998854637
96,0.47220032133162
97,0.470109577327967
98,0.469231932833791
99,0.467887206971645
100,0.466260825395584
101,0.464163963347673
102,0.462662688344717
103,0.463409460932016
104,0.457867996171117
105,0.453688389062881
106,0.449451370388269
107,0.444097719714046
108,0.439508279487491
109,0.434620460793376
110,0.430542315840721
111,0.426885230094194
112,0.422998135536909
113,0.419592710137367
114,0.415638060718775
115,0.410522021576762
116,0.406344102695584
117,0.404201278090477
118,0.403075031340122
119,0.401488886997104
120,0.39716384023428
121,0.386409225016832
122,0.374411323368549
123,0.367646505236626
124,0.36173102863133
125,0.353417410925031
126,0.349830464348197
127,0.342895439043641
128,0.339109296500683
129,0.337138199657202
130,0.335662261247635
131,0.333443683758378
132,0.332457513958216
133,0.330418269112706
134,0.328910426869988
135,0.327540585622191
136,0.326394924372435
137,0.32535173356533
138,0.323736319318414
139,0.322635954245925
140,0.320424453318119
141,0.31912338539958
142,0.325327549502253
143,0.31607942469418
144,0.31338231742382
145,0.311195742040873
146,0.30929778829217
147,0.306051683723927
148,0.303211983144283
149,0.299907034859061
150,0.298017841726541
151,0.297848944738507
152,0.324463539421558
153,0.295895345360041
154,0.301528043225408
155,0.293501665145159
156,0.293136117756367
157,0.291454034671187
158,0.290568846538663
159,0.288706334456801
160,0.287971497252584
161,0.28732175193727
162,0.286246045827866
163,0.285332505553961
164,0.285092598944902
165,0.283839833587408
166,0.284805601388216
167,0.283442835211754
168,0.282347379103303
169,0.282108044847846
170,0.281270472854376
171,0.280984964221716
172,0.28072299733758
173,0.27973505474627
174,0.280308974757791
175,0.278503282666206
176,0.284056294485927
177,0.278867071717978
178,0.277314205095172
179,0.276276521682739
180,0.275815498232841
181,0.275290600657463
182,0.273974202498794
183,0.273988172486424
184,0.273484879359603
185,0.272316180095077
186,0.270978432372212
187,0.27069465123117
188,0.268833534866571
189,0.267325039282441
190,0.267133715450764
191,0.266571664325893
192,0.266343914456665
193,0.29132332675159
194,0.269535527005792
195,0.264744663313031
196,0.263257091715932
197,0.262862253040075
198,0.261906935609877
199,0.260989739559591
200,0.260134202875197
201,0.259433952979743
202,0.259134316258132
203,0.258377064988017
204,0.25793611574918
205,0.257078602313995
206,0.256203333884478
207,0.256142439357936
208,0.254829800911248
209,0.253871741071343
210,0.253935559540987
211,0.252983155585825
212,0.251723394989967
213,0.251263897977769
214,0.250475545860827
215,0.250265455543995
216,0.249491938985884
217,0.248295075669885
218,0.247136087790132
219,0.247317185364664
220,0.245766830779612
221,0.244706483930349
222,0.243871071860194
223,0.244084889292717
224,0.243053615093231
225,0.241556348502636
226,0.2411703254655
227,0.240709523521364
228,0.240857332982123
229,0.239752923883498
230,0.238337983861566
231,0.238086431771517
232,0.236995785906911
233,0.236175684928894
234,0.235819182135165
235,0.250355415083468
236,0.248516401834786
237,0.234491104893386
238,0.233688136003911
239,0.233057618848979
240,0.232408610396087
241,0.232067360766232
242,0.231576477326453
243,0.23077011141926
244,0.231044468358159
245,0.230208602212369
246,0.229838918186724
247,0.229484545476735
248,0.229007805176079
249,0.228855454437435
250,0.230143902897835
251,0.228454256057739
252,0.227546114549041
253,0.227612607814372
254,0.226811593659222
255,0.226626967303455
256,0.226029166579247
257,0.23119032625109
258,0.226934923939407
259,0.225835085958242
260,0.224806832820177
261,0.224525023847818
262,0.224510414600372
263,0.224358981773257
264,0.223618574924767
265,0.223399104252458
266,0.223337354883552
267,0.223826745152473
268,0.222668504565954
269,0.222498056292534
270,0.222128039300442
271,0.221758974008262
272,0.221687811203301
273,0.221291660554707
274,0.224316703490913
275,0.221171572431922
276,0.220579818151891
277,0.22073426514864
278,0.21998377636075
279,0.21998062223196
280,0.219910768792033
281,0.219332737736404
282,0.228697275929153
283,0.219576024115086
284,0.218114647567272
285,0.218214070573449
286,0.217530580423772
287,0.217302719540894
288,0.217778661511838
289,0.217485737502575
290,0.216857219077647
291,0.216498003266752
292,0.216638345308602
293,0.216596268080175
294,0.216209315918386
295,0.216240865252912
296,0.215999987833202
297,0.215851065292954
298,0.215758254528046
299,0.214715268276632
300,0.214646329209208
301,0.21463620390743
302,0.214402116313577
303,0.213808292374015
304,0.214009148105979
305,0.214043518155813
306,0.217624015025795
307,0.21276447609067
308,0.212876025438309
309,0.211867239028215
310,0.212465540766716
311,0.212374747619033
312,0.211662415079772
313,0.211827265247703
314,0.211535307355225
315,0.211439533270895
316,0.211066340133548
317,0.210732224471867
318,0.210617364943027
319,0.210751806311309
320,0.210792511925101
321,0.210525502711534
322,0.209911450631916
323,0.210069711431861
324,0.210483653321862
325,0.209368920959532
326,0.209733108431101
327,0.209662427082658
328,0.209470378346741
329,0.209072317928076
330,0.208999873884022
331,0.208294281922281
332,0.207872203141451
333,0.208402159325778
334,0.208235616162419
335,0.208221770301461
336,0.208817325048149
337,0.207594627588987
338,0.207282192707062
339,0.207476951442659
340,0.207447571158409
341,0.2077517548576
342,0.206854163631797
343,0.20714049950242
344,0.218932478912175
345,0.210207210071385
346,0.215962794162333
347,0.226397416889667
348,0.20747117780149
349,0.206614830456674
350,0.206565525829792
351,0.205828663520515
352,0.205170596949756
353,0.205503407865763
354,0.204751015380025
355,0.205459930449724
356,0.204608659930527
357,0.204964658878744
358,0.204579629227519
359,0.204479795061052
360,0.204249946512282
361,0.219050731323659
362,0.220406759679317
363,0.205205940119922
364,0.205138043947518
365,0.203669024668634
366,0.203616026006639
367,0.203617591634393
368,0.203188887163997
369,0.202958417646587
370,0.203226144276559
371,0.2028232004866
372,0.202754433266819
373,0.202863544337451
374,0.202588510997593
375,0.202275924794376
376,0.202471513412893
377,0.202755973637104
378,0.202573137842119
379,0.202264181934297
380,0.202621779032052
381,0.201909923516214
382,0.201606234163046
383,0.201646468937397
384,0.201940443664789
385,0.205114066265523
386,0.20178531114012
387,0.202117903195322
388,0.201375685557723
389,0.200948051735759
390,0.201097585521638
391,0.201057475022972
392,0.200713767670095
393,0.20046736586839
394,0.20024396687746
395,0.199819308146834
396,0.199740963093936
397,0.217078582979739
398,0.218851469233632
399,0.204842656552792
400,0.200111397206783
401,0.200306593365967
402,0.200651248283684
403,0.200015373826027
404,0.199905573092401
405,0.199668124131858
406,0.200319718569517
407,0.199901283271611
408,0.199496737085283
409,0.199465988539159
410,0.198971133083105
411,0.199434312917292
412,0.19841855507344
413,0.198702466264367
414,0.198924475796521
415,0.198595915064216
416,0.19858844127506
417,0.198752597384155
418,0.198463628664613
419,0.198641207814217
420,0.198427430093288
421,0.198145559057593
422,0.19812327682972
423,0.197417379245162
424,0.198298013322055
425,0.200504796691239
426,0.198147527948022
427,0.198128077834845
428,0.198376065716147
429,0.204598539285362
430,0.198954089060426
431,0.197293830439448
432,0.197482631914318
433,0.19709129050374
434,0.197138208672404
435,0.196882108598948
436,0.196361327692866
437,0.196518434472382
438,0.19673997476697
439,0.19701452087611
440,0.196756661720574
441,0.196868459507823
442,0.196245523989201
443,0.196344694532454
444,0.195918885841966
445,0.196368751265109
446,0.19674985319376
447,0.196332875788212
448,0.19595423553139
449,0.196195347644389
450,0.195408748351037
451,0.197414514645934
452,0.197086611576378
453,0.195558650605381
454,0.195629734024405
455,0.195425159595907
456,0.195323372520506
457,0.195166145116091
458,0.195164657272398
459,0.194999744147062
460,0.195122257135808
461,0.194889967814088
462,0.194992691129446
463,0.194770994111896
464,0.194651230275631
465,0.194936258792877
466,0.19455906227231
467,0.196883846521378
468,0.195461189560592
469,0.195129760578275
470,0.194156612604857
471,0.193948049768806
472,0.194596648141742
473,0.193915155678988
474,0.193866527676582
475,0.19405046209693
476,0.193579348288476
477,0.193854316473007
478,0.193759605996311
479,0.193893130458891
480,0.193544564247131
481,0.193978105075657
482,0.193790218383074
483,0.19366642113775
484,0.193421622775495
485,0.193585367314518
486,0.193202470205724
487,0.193237472362816
488,0.193038936033845
489,0.19379421710968
490,0.192907494194806
491,0.192816710211337
492,0.192732533961534
493,0.193040397651494
494,0.192557627782226
495,0.192569925375283
496,0.192551871985197
497,0.192794021032751
498,0.192675794549286
499,0.192301477901638
500,0.192701371535659
501,0.192591228745878
502,0.192583126835525
503,0.192282102108002
504,0.192322843484581
505,0.192244046777487
506,0.192088214829564
507,0.192154678814113
508,0.191313258521259
509,0.19186017151922
510,0.191867511682212
511,0.191894441768527
512,0.19219258621335
513,0.191681025102735
514,0.191770151816308
515,0.191464213766158
516,0.191481050141156
517,0.191485470868647
518,0.191704302839935
519,0.191570492014289
520,0.191460806392133
521,0.191301771327853
522,0.191216113716364
523,0.191004772298038
524,0.19105721257627
525,0.191120067238808
526,0.190635761134326
527,0.190638075470924
528,0.190934991724789
529,0.190744659081101
530,0.190708168409765
531,0.19087302044034
532,0.190506502836943
533,0.190852828361094
534,0.190757667124271
535,0.190647688917816
536,0.190769786611199
537,0.190481997020543
538,0.191342645548284
539,0.190289348997176
540,0.190539374090731
541,0.190337698608637
542,0.190589746572077
543,0.190388586297631
544,0.189924102351069
545,0.189733357764781
546,0.190722695738077
547,0.189925779700279
548,0.189669234566391
549,0.189503252618015
550,0.18968899037689
551,0.189047882296145
552,0.189468063302338
553,0.189381016641855
554,0.188989159017801
555,0.189301274307072
556,0.189132044017315
557,0.189788692034781
558,0.189172082394362
559,0.189436480551958
560,0.189427640810609
561,0.189251864776015
562,0.189146555289626
563,0.1893448362872
564,0.189075495377183
565,0.189202984720469
566,0.189532989896834
567,0.189086618684232
568,0.188990245684981
569,0.188625291734934
570,0.189042773284018
571,0.189144297875464
572,0.189147021584213
573,0.188437776640058
574,0.188648391403258
575,0.188843342848122
576,0.188624257110059
577,0.188509603850543
578,0.188347814194858
579,0.188629438094795
580,0.188318583630025
581,0.18839444540441
582,0.188498616293073
583,0.188045467957854
584,0.188262441009283
585,0.188441263474524
586,0.187637847997248
587,0.188047630786896
588,0.188295453973114
589,0.187479454874992
590,0.188376249819994
591,0.188021387122571
592,0.188286971896887
593,0.187988728173077
594,0.18799936875701
595,0.187971626110375
596,0.187985749952495
597,0.187617970183492
598,0.187765114940703
599,0.187734321542084
600,0.187702352851629
601,0.187628198750317
602,0.187234956175089
603,0.18807305265218
604,0.18741212580353
605,0.187671541981399
606,0.187431655786932
607,0.187538194432855
608,0.187028823532164
609,0.187240737341344
610,0.186993699893355
611,0.187550974339247
612,0.18691098742187
613,0.187133630774915
614,0.186744625121355
615,0.187206295654178
616,0.186957629099488
617,0.186818719990551
618,0.187211873754859
619,0.186498972810805
620,0.187079230360687
621,0.187007390186191
622,0.186685328707099
623,0.186341388300061
624,0.186645371131599
625,0.186623730361462
626,0.186913896612823
627,0.186448248066008
628,0.1864475614205
629,0.186437729597092
630,0.186302612014115
631,0.186320261992514
632,0.186669064313173
633,0.186431659124792
634,0.186799192205071
635,0.186650166288018
636,0.186237772479653
637,0.186664978601038
638,0.186358304433525
639,0.186195804066956
640,0.186325601637363
641,0.18623062428087
642,0.186160629056394
643,0.186234649866819
644,0.186052050292492
645,0.186007733047009
646,0.185601944997907
647,0.186504121050239
648,0.185511190854013
649,0.185706092640758
650,0.186295345425606
651,0.18569874484092
652,0.185565010122955
653,0.186012314148247
654,0.186072579137981
655,0.185511782318354
656,0.18588922008872
657,0.185768896639347
658,0.185402144901454
659,0.185627618171275
660,0.185842644125223
661,0.18546248331666
662,0.185249928757548
663,0.185727429650724
664,0.185581067614257
665,0.185516474209726
666,0.185336712710559
667,0.185280179195106
668,0.185131465792656
669,0.185270224921405
670,0.185455146543682
671,0.185025709792972
672,0.184949815124273
673,0.185487622283399
674,0.185347493886948
675,0.184869543276727
676,0.184297166317701
677,0.18538762640208
678,0.185438781306148
679,0.185167910046875
680,0.184926381930709
681,0.184813430048525
682,0.184897427260876
683,0.184940221309662
684,0.185108187235892
685,0.184988758899272
686,0.184580841362476
687,0.18479947514832
688,0.184445030391216
689,0.184467644244432
690,0.184664714857936
691,0.18496129643172
692,0.184245542436838
693,0.184724065549672
694,0.18450312320143
695,0.184208605140448
696,0.184414413161576
697,0.184680101200938
698,0.184849123097956
699,0.184693524166942
700,0.184750693775713
701,0.184364041388035
702,0.184145846813917
703,0.184456445090473
704,0.184275323227048
705,0.184307897165418
706,0.184452506452799
707,0.184735658504069
708,0.184371743127704
709,0.184791552461684
710,0.184308222830296
711,0.184312232583761
712,0.184149028249085
713,0.183858230262995
714,0.183882151134312
715,0.184253516420722
716,0.184027005620301
717,0.18411911085248
718,0.184151240810752
719,0.183837129659951
720,0.183656687885523
721,0.183758945018053
722,0.183779063858092
723,0.184127570129931
724,0.183602896891534
725,0.18380162153393
726,0.183293660469353
727,0.183735272139311
728,0.183596162237227
729,0.18328150305897
730,0.183654386363924
731,0.183681843988597
732,0.183702526241541
733,0.183771089874208
734,0.183558578900993
735,0.18342035934329
736,0.183868817090988
737,0.183715298175812
738,0.18379044201225
739,0.183827909789979
740,0.183454259857535
741,0.183002459146082
742,0.183121517375112
743,0.183584434278309
744,0.183558897189796
745,0.183451676182449
746,0.183302017040551
747,0.183411566987634
748,0.18291838593781
749,0.183276481181383
750,0.182784247249365
751,0.183478053249419
752,0.183503219336271
753,0.18305440466851
754,0.183591109141707
755,0.182971439361572
756,0.183439326584339
757,0.183252272047102
758,0.183186360113323
759,0.183113195225596
760,0.183123670853674
761,0.183088117241859
762,0.183112055212259
763,0.183186489157379
764,0.183153527863324
765,0.182892580255866
766,0.182522337175906
767,0.182943427786231
768,0.18323953371495
769,0.182556156292558
770,0.182636287324131
771,0.182738567255437
772,0.182444896027446
773,0.182787087932229
774,0.183346840590239
775,0.182691923491657
776,0.183263126499951
777,0.182612437345088
778,0.182477084510028
779,0.182942437194288
780,0.18298231549561
781,0.182771709002554
782,0.182947021834552
783,0.182606747560203
784,0.182384155839682
785,0.182513715848327
786,0.182527204938233
787,0.182486549466848
788,0.182602218687534
789,0.182553391046822
790,0.182392427735031
791,0.183005033545196
792,0.182546980604529
793,0.182313335426152
794,0.182613462656736
795,0.181942745111883
796,0.182297222204506
797,0.182546495981514
798,0.182612329721451
799,0.182090109884739
800,0.18247844863683
801,0.182305291220546
802,0.182200026661158
803,0.182620608024299
804,0.18181644577533
805,0.182048921659589
806,0.181961415149272
807,0.1820094813779
808,0.181487313397229
809,0.182097364291549
810,0.182539251148701
811,0.182049798294902
812,0.182136446982622
813,0.182274385243654
814,0.18180596716702
815,0.181809168718755
816,0.182131129018962
817,0.181951737962663
818,0.182107129171491
819,0.181557439640164
820,0.182073981948197
821,0.181490954384208
822,0.181700299233198
823,0.181861978583038
824,0.182038592770696
825,0.181398599892855
826,0.181571822203696
827,0.181882019042969
828,0.181882365867496
829,0.181842472553253
830,0.18186194691807
831,0.181781527586281
832,0.181423671543598
833,0.181682662963867
834,0.181143452562392
835,0.181616792343557
836,0.181326732710004
837,0.181606770642102
838,0.181400336325169
839,0.181497883349657
840,0.181614998728037
841,0.180748973153532
842,0.181752370297909
843,0.181869972757995
844,0.181425930671394
845,0.181217059195042
846,0.181567969024181
847,0.181385418474674
848,0.181634789556265
849,0.181760218180716
850,0.181505825258791
851,0.181702093929052
852,0.180848222859204
853,0.181726736240089
854,0.181310547105968
855,0.181152354329824
856,0.181352377682924
857,0.180990019924939
858,0.181371939592063
859,0.181206191293895
860,0.181480442248285
861,0.181154116764665
862,0.181432770453393
863,0.181087619885802
864,0.18121395252645
865,0.180985171496868
866,0.18118648596108
867,0.180990786738694
868,0.181392062157392
869,0.181076923646033
870,0.180816403962672
871,0.180581439398229
872,0.181108981072903
873,0.180621642284095
874,0.18097635563463
875,0.180781336687505
876,0.180674533955753
877,0.181469792053103
878,0.180851818211377
879,0.180857713781297
880,0.18100187305361
881,0.181017817519605
882,0.1806503726542
883,0.180725808031857
884,0.180526834316552
885,0.180366138927639
886,0.180370626971126
887,0.180665467977524
888,0.18086571097374
889,0.180702087506652
890,0.180655917972326
891,0.180658533126116
892,0.180897245146334
893,0.180653241276741
894,0.179787960723042
895,0.180782839022577
896,0.180772655978799
897,0.180450487919152
898,0.180357247069478
899,0.180804057009518
900,0.180584865659475
901,0.180069876387715
902,0.180427357926965
903,0.180222950465977
904,0.180351070761681
905,0.180583257935941
906,0.18067960344255
907,0.181006001792848
908,0.18047030210495
909,0.180303524285555
910,0.180285919383168
911,0.180073086023331
912,0.180485160462558
913,0.180340232215822
914,0.180462934076786
915,0.180405394397676
916,0.180365039482713
917,0.18036835949868
918,0.179999669119716
919,0.180627595856786
920,0.180881727971137
921,0.180110449753702
922,0.180318659171462
923,0.180363040082157
924,0.180417427532375
925,0.180205410644412
926,0.180555170737207
927,0.180503044351935
928,0.180117625407875
929,0.180166051834822
930,0.1800850276649
931,0.179986234083772
932,0.180018802136183
933,0.179782848656178
934,0.180494776330888
935,0.179879793301225
936,0.180180279538035
937,0.180790753550827
938,0.180130577422678
939,0.180341827496886
940,0.180287673026323
941,0.180179833397269
942,0.179515686668456
943,0.180085925124586
944,0.179635619260371
945,0.180049896351993
946,0.179720565415919
947,0.18015258025378
948,0.180134066194296
949,0.180013145878911
950,0.179819481484592
951,0.180068472325802
952,0.179993321821094
953,0.180007209330797
954,0.179909919276834
955,0.180039263479412
956,0.179828682132065
957,0.180007133036852
958,0.179779609404504
959,0.17961647041142
960,0.179836939200759
961,0.179744910933077
962,0.179884297885001
963,0.179696872159839
964,0.179404189251363
965,0.179726189300418
966,0.179398357719183
967,0.17983532987535
968,0.179498484767973
969,0.179662804119289
970,0.179728301092982
971,0.179544533491135
972,0.179894617348909
973,0.179433382377028
974,0.179939872957766
975,0.179449938349426
976,0.179650103896856
977,0.179426133967936
978,0.179584865309298
979,0.179482384510338
980,0.179778165407479
981,0.179679347015917
982,0.17964317843318
983,0.179437279514968
984,0.179428428895772
985,0.1797192408517
986,0.179515740685165
987,0.179365278966725
988,0.179906276538968
989,0.179665796905756
990,0.179429152645171
991,0.179613238312304
992,0.179481441415846
993,0.179323144517839
994,0.179292667284608
995,0.179534317627549
996,0.179478498548269
997,0.178980268724263
998,0.179685807414353
999,0.179431778863072
1000,0.179503891505301
1001,0.179405454322696
1002,0.179678755290806
1003,0.179430523589253
1004,0.179204513914883
1005,0.178660618923604
1006,0.179309358634055
1007,0.179620990231633
1008,0.179154239371419
1009,0.179324411228299
1010,0.178869542591274
1011,0.17888488702476
1012,0.179285974130034
1013,0.178747561499476
1014,0.17884810809046
1015,0.179554322436452
1016,0.179038294814527
1017,0.17876143693924
1018,0.17908060580492
1019,0.179155429527164
1020,0.178735492862761
1021,0.179156393148005
1022,0.179229436218739
1023,0.179219045490026
1024,0.179581922627985
1025,0.178972100093961
1026,0.178917594589293
1027,0.178764263615012
1028,0.17884832277894
1029,0.179420251064003
1030,0.179321156255901
1031,0.179162306413054
1032,0.178821315653622
1033,0.179387361332774
1034,0.178786633946002
1035,0.178907999135554
1036,0.179085783734918
1037,0.179043076895177
1038,0.178747546039522
1039,0.179043956920505
1040,0.179039987586439
1041,0.178127031177282
1042,0.178776664845645
1043,0.179222658835351
1044,0.178636413961649
1045,0.179161867648363
1046,0.178855667449534
1047,0.179171658307314
1048,0.178975696600974
1049,0.178784680776298
1050,0.179260819330812
1051,0.178772547133267
1052,0.179242483787239
1053,0.179219233691692
1054,0.178931846879423
1055,0.178937313370407
1056,0.179055334813893
1057,0.17927859954536
1058,0.178975777775049
1059,0.178333911895752
1060,0.178454830311239
1061,0.178755340464413
1062,0.178980333544314
1063,0.179264248013496
1064,0.17829985011369
1065,0.178663309291005
1066,0.178688442744315
1067,0.178740664348006
1068,0.178550517447293
1069,0.178748220689595
1070,0.178825189694762
1071,0.179041259922087
1072,0.178138463683426
1073,0.178497710078955
1074,0.178451935201883
1075,0.178751185163856
1076,0.178841289617121
1077,0.178218138068914
1078,0.178288381062448
1079,0.178762154690921
1080,0.178618900366127
1081,0.178890835680068
1082,0.179098619669676
1083,0.178333492614329
1084,0.178621577098966
1085,0.178640734553337
1086,0.178585349395871
1087,0.178592478707433
1088,0.178427192009985
1089,0.178781004883349
1090,0.178259689100087
1091,0.178874556720257
1092,0.178893045820296
1093,0.178091480955482
1094,0.178773181550205
1095,0.178433043248951
1096,0.178449207358062
1097,0.178649605214596
1098,0.178403619416058
1099,0.178375931791961
1100,0.178534991778433
1101,0.178422365821898
1102,0.178774671070278
1103,0.178432713262737
1104,0.17879433631897
1105,0.179079824611545
1106,0.178184963874519
1107,0.177934761531651
1108,0.178258529305458
1109,0.178714467920363
1110,0.178136811554432
1111,0.178643671125174
1112,0.178409469090402
1113,0.178808133415878
1114,0.178119807615876
1115,0.178213083446026
1116,0.178150167614222
1117,0.178751571141183
1118,0.178336327373981
1119,0.17849129717797
1120,0.177941654510796
1121,0.178129892796278
1122,0.17826106198132
1123,0.178562680967152
1124,0.178757014460862
1125,0.178752236887813
1126,0.178205490447581
1127,0.1785350869596
1128,0.178847625851631
1129,0.178012025877833
1130,0.178235154747963
1131,0.17853705663234
1132,0.178369459025562
1133,0.178415896072984
1134,0.178437861017883
1135,0.178305600695312
1136,0.178205086439848
1137,0.178327538780868
1138,0.178206919804215
1139,0.178553711697459
1140,0.177967703081667
1141,0.178151120357215
1142,0.178313058540225
1143,0.178095066659153
1144,0.178117896579206
1145,0.178231326341629
1146,0.17822467405349
1147,0.178298740871251
1148,0.177835184372962
1149,0.177893335856497
1150,0.178141996450722
1151,0.178341466933489
1152,0.178716561309993
1153,0.178270959220827
1154,0.178333557471633
1155,0.178658046834171
1156,0.178171502351761
1157,0.177896515950561
1158,0.178240582719445
1159,0.178036252111197
1160,0.178137532100081
1161,0.178369617536664
1162,0.178135277815163
1163,0.1781952868402
1164,0.178252219408751
1165,0.178090527616441
1166,0.177903494127095
1167,0.17796373039484
1168,0.178367580547929
1169,0.178152475208044
1170,0.178476578108966
1171,0.178483103252947
1172,0.177910281941295
1173,0.178527478910983
1174,0.178025294691324
1175,0.178267805762589
1176,0.178152021728456
1177,0.178077218718827
1178,0.177895911000669
1179,0.178053124211729
1180,0.177482736296952
1181,0.178224374353886
1182,0.177947791330516
1183,0.177989636659622
1184,0.1778426630795
1185,0.177955498583615
1186,0.177988940104842
1187,0.177827403880656
1188,0.177683344036341
1189,0.177880401089787
1190,0.178371170759201
1191,0.178691419102252
1192,0.177833409532905
1193,0.178291990794241
1194,0.177904756590724
1195,0.177933993861079
1196,0.177696760334074
1197,0.178281085118651
1198,0.177643636055291
1199,0.178177516795695
1200,0.178260108567774


==> tables/convformer_train_loss_005_ps_0012.csv <==
Epoch,TrainLoss
1,0.672102596908808
2,0.637960487306118
3,0.623335980176926
4,0.614508664011955
5,0.608904865533114
6,0.604750081151724
7,0.600514460206032
8,0.594522756338119
9,0.585355422198772
10,0.572490929663181
11,0.565030993670225
12,0.560623886138201
13,0.555765308737755
14,0.552014260143042
15,0.548813324570656
16,0.545718541145325
17,0.543415119051933
18,0.540280399769545
19,0.538201913833618
20,0.535191060453653
21,0.525682737082243
22,0.516113371998072
23,0.511033712103963
24,0.507706406190991
25,0.5047459564358
26,0.502276675775647
27,0.499320138543844
28,0.496945594996214
29,0.494496633186936
30,0.493137990087271
31,0.491466592401266
32,0.489924913346767
33,0.486078116223216
34,0.480137910321355
35,0.473824658468366
36,0.470525598227978
37,0.466439725980163
38,0.463515521287918
39,0.461434597373009
40,0.4591884149611
41,0.455174033716321
42,0.452062316313386
43,0.447979550734162
44,0.444190100058913
45,0.440684313625097
46,0.437224682420492
47,0.436038697659969
48,0.433615377470851
49,0.433124230727553
50,0.429833324849606
51,0.428750821873546
52,0.428876771628857
53,0.426895878538489
54,0.42551356986165
55,0.424174967333674
56,0.423228508904576
57,0.421931615993381
58,0.421030491143465
59,0.42305356964469
60,0.419621783047915
61,0.417892982810736
62,0.417443419843912
63,0.414293904900551
64,0.413592843860388
65,0.411067512854934
66,0.409363827556372
67,0.40625795327127
68,0.404854142516851
69,0.403481788560748
70,0.406328598335385
71,0.40038735575974
72,0.39932556964457
73,0.398154537603259
74,0.396668497398496
75,0.396309603527188
76,0.394713588729501
77,0.395559618473053
78,0.396670098602772
79,0.391531712189317
80,0.389855726808309
81,0.389316320568323
82,0.388343344330788
83,0.387560140416026
84,0.386789621561766
85,0.386311252042651
86,0.389497741013765
87,0.387746856510639
88,0.383936990499496
89,0.382392064705491
90,0.382087514325976
91,0.380800062865019
92,0.380652013644576
93,0.380032138973474
94,0.379523125290871
95,0.380438823997974
96,0.379023739621043
97,0.37788863286376
98,0.380337157770991
99,0.381476713120937
100,0.376791436299682
101,0.374956885948777
102,0.375083966180682
103,0.374997978210449
104,0.37364589497447
105,0.374039564356208
106,0.373280265331268
107,0.372650414630771
108,0.372350261360407
109,0.371111832037568
110,0.370442497432232
111,0.370326170623302
112,0.370061625689268
113,0.370405527129769
114,0.374790420159698
115,0.368691185042262
116,0.367802560701966
117,0.367224268242717
118,0.366475752517581
119,0.366424546614289
120,0.366469732969999
121,0.365411155149341
122,0.364902018606663
123,0.366542819738388
124,0.36420786999166
125,0.363881657794118
126,0.36353535734117
127,0.363548307642341
128,0.362907499745488
129,0.362445004209876
130,0.37040345929563
131,0.365560369342566
132,0.361184490025043
133,0.360929060876369
134,0.360909371376038
135,0.360262728333473
136,0.360331091508269
137,0.359899225011468
138,0.360058294460177
139,0.359021367281675
140,0.359347212910652
141,0.359236185997725
142,0.358800058439374
143,0.363765453621745
144,0.373388137444854
145,0.358604662418365
146,0.357237414047122
147,0.35680842988193
148,0.356828295737505
149,0.356537636220455
150,0.356364556849003
151,0.355395991355181
152,0.356056590005755
153,0.355572669357061
154,0.354685946404934
155,0.355261771678925
156,0.355805022493005
157,0.354918450713158
158,0.357881670296192
159,0.354360896572471
160,0.353949960023165
161,0.35366686373949
162,0.353792640864849
163,0.353461581319571
164,0.352893043756485
165,0.354814132153988
166,0.357271825373173
167,0.352612484544516
168,0.352904378846288
169,0.351816970556974
170,0.351991186514497
171,0.351676613837481
172,0.350181542038918
173,0.351189853996038
174,0.351029802784324
175,0.350298709720373
176,0.351942581757903
177,0.350587292984128
178,0.349740540385246
179,0.349518854692578
180,0.349616290926933
181,0.34923865199089
182,0.349865886121988
183,0.349330421388149
184,0.349090515524149
185,0.348558440282941
186,0.349056963399053
187,0.348221705034375
188,0.347955496013164
189,0.348354358971119
190,0.347574216201901
191,0.349013707414269
192,0.349125304743648
193,0.346968183368444
194,0.34689819201827
195,0.346580354347825
196,0.346648928448558
197,0.346259588450193
198,0.346328563019633
199,0.346512825861573
200,0.34595699518919
201,0.347023616805673
202,0.345608561336994
203,0.345549228265881
204,0.346544624492526
205,0.34869870364666
206,0.345223686024547
207,0.345129253864288
208,0.344460599720478
209,0.344595725163817
210,0.344848205596209
211,0.344351911991835
212,0.344127653390169
213,0.343945567086339
214,0.343715054914355
215,0.343596273809671
216,0.34418555945158
217,0.343556132316589
218,0.343656764253974
219,0.34319322347641
220,0.342395974472165
221,0.343396718725562
222,0.342669003233314
223,0.342767244279385
224,0.342181163579226
225,0.344166177585721
226,0.342203298285603
227,0.342087127491832
228,0.341831283047795
229,0.34138221591711
230,0.341680379807949
231,0.34094928458333
232,0.341298810616136
233,0.340598741620779
234,0.344592403098941
235,0.346403653025627
236,0.341014324054122
237,0.340462979003787
238,0.340471398532391
239,0.340771680474281
240,0.339836187213659
241,0.34028373464942
242,0.339993011429906
243,0.339830181151628
244,0.339434901028872
245,0.339698028415441
246,0.339664861187339
247,0.34164547495544
248,0.346060548052192
249,0.341664410978556
250,0.339195461273193
251,0.33822193570435
252,0.338355440944433
253,0.337956602424383
254,0.338415864855051
255,0.338198592290282
256,0.337925059944391
257,0.338345250412822
258,0.337775405868888
259,0.337835466042161
260,0.339858713075519
261,0.337266681194305
262,0.337348217591643
263,0.33754821382463
264,0.337697064504027
265,0.336617366224527
266,0.338458334207535
267,0.337072356045246
268,0.336234889775515
269,0.337303412556648
270,0.336605754718184
271,0.336360012292862
272,0.336625431105494
273,0.336335175856948
274,0.336269484758377
275,0.336458892077208
276,0.335918916687369
277,0.335396231934428
278,0.335765113532543
279,0.33532007612288
280,0.335787288546562
281,0.335611938387155
282,0.335314803421497
283,0.335376076549292
284,0.335035537183285
285,0.335532353296876
286,0.334973040819168
287,0.334507973790169
288,0.334687176942825
289,0.33448925383389
290,0.333683203682303
291,0.334091804027557
292,0.33403704315424
293,0.334010268822312
294,0.335113512501121
295,0.338619037941098
296,0.333876547291875
297,0.333580900356173
298,0.333119278475642
299,0.333051826506853
300,0.333135810494423
301,0.333027066737413
302,0.333558174297214
303,0.332669639065862
304,0.332629615888
305,0.332389772757888
306,0.333009325116873
307,0.332432151958346
308,0.332237059921026
309,0.333073608130217
310,0.33192866884172
311,0.332275014296174
312,0.332155074924231
313,0.332195797786117
314,0.331606668233871
315,0.331909867972136
316,0.331862854063511
317,0.332098865136504
318,0.331431631445885
319,0.331347161456943
320,0.331516141593456
321,0.331165102347732
322,0.33060106523335
323,0.331663333699107
324,0.330642067864537
325,0.331174633055925
326,0.331182503625751
327,0.330293861106038
328,0.331152904182672
329,0.330446251407266
330,0.331576856598258
331,0.330770886316895
332,0.330772416293621
333,0.33024781703949
334,0.329374539107084
335,0.330031212046742
336,0.330191307067871
337,0.329986144676805
338,0.329919564723968
339,0.330226348489523
340,0.329771307036281
341,0.32971863552928
342,0.32998838365078
343,0.329708537757397
344,0.329539875984192
345,0.329001031666994
346,0.329342575147748
347,0.329340560212731
348,0.329175458997488
349,0.328925797641277
350,0.328889519274235
351,0.328903295695782
352,0.328893064185977
353,0.32920311793685
354,0.328959571048617
355,0.328160097524524
356,0.328013493418694
357,0.32867384776473
358,0.327852290719747
359,0.328441110476851
360,0.32782417178154
361,0.327648913413286
362,0.328026513010263
363,0.327963897511363
364,0.32843874938786
365,0.328349975273013
366,0.327725654765964
367,0.327660290449858
368,0.328580803275108
369,0.327884897366166
370,0.327882182598114
371,0.327198389545083
372,0.327697667628527
373,0.327915360331535
374,0.327684969976544
375,0.327698061615229
376,0.327638856321573
377,0.327431661337614
378,0.327347712665796
379,0.327356310784817
380,0.327205403447151
381,0.327088549137115
382,0.327270892113447
383,0.32701024055481
384,0.326642974689603
385,0.32676231957972
386,0.326710929200053
387,0.326887982785702
388,0.326922644972801
389,0.327166657447815
390,0.326642388924956
391,0.326602106615901
392,0.326382307633758
393,0.334572236388922
394,0.331528453826904
395,0.326254821270704
396,0.326011830493808
397,0.326176815927029
398,0.326905533671379
399,0.325454000160098
400,0.325701822265983
401,0.325999697819352
402,0.325938241928816
403,0.325648913607001
404,0.325494722872972
405,0.325454106777906
406,0.325552754700184
407,0.325453214347363
408,0.325442031621933
409,0.326174810826778
410,0.32496968947351
411,0.328405918851495
412,0.327614870220423
413,0.325880765244365
414,0.324958441630006
415,0.325133841559291
416,0.325675745457411
417,0.325023000016808
418,0.324688532501459
419,0.325065600723028
420,0.324830473512411
421,0.324353506788611
422,0.324939654916525
423,0.324720648229122
424,0.324716058000922
425,0.324581286385655
426,0.324414148777723
427,0.324717423319817
428,0.324843594133854
429,0.324255652353168
430,0.32462355196476
431,0.32411148712039
432,0.324259495586157
433,0.324296418949962
434,0.32365896821022
435,0.324014703780413
436,0.323910765573382
437,0.323946123793721
438,0.323754931092262
439,0.323905404806137
440,0.323418844640255
441,0.323956955820322
442,0.323672591969371
443,0.323690198436379
444,0.323944392949343
445,0.323694358989596
446,0.323311496675014
447,0.323540678098798
448,0.323304624706507
449,0.323728564381599
450,0.323509750217199
451,0.323255542963743
452,0.323334137350321
453,0.323007458522916
454,0.322882159054279
455,0.323313453495502
456,0.323181700482964
457,0.323278981149197
458,0.322871756702661
459,0.322837992236018
460,0.322373851761222
461,0.322096638381481
462,0.325377910360694
463,0.324613826647401
464,0.323149049654603
465,0.324978432506323
466,0.324190050140023
467,0.323070743307471
468,0.322531042173505
469,0.32241991572082
470,0.322057342976332
471,0.322345839142799
472,0.321950798779726
473,0.321942360177636
474,0.321789476647973
475,0.3218686311692
476,0.321958885863423
477,0.322489222213626
478,0.321940118819475
479,0.321789317876101
480,0.321924534738064
481,0.322070673182607
482,0.321633631438017
483,0.321367591992021
484,0.322037513032556
485,0.321651525199413
486,0.321385054737329
487,0.321414550021291
488,0.321335189417005
489,0.321193973645568
490,0.321181017681956
491,0.321402530819178
492,0.322196774035692
493,0.321422751992941
494,0.321158749237657
495,0.321055346727371
496,0.321018629595637
497,0.320742516294122
498,0.321154162213206
499,0.320881667509675
500,0.32056065544486
501,0.320643422678113
502,0.320936797112226
503,0.320404178723693
504,0.320795827880502
505,0.320808525159955
506,0.320347095429897
507,0.32058902554214
508,0.320114480182528
509,0.325947073623538
510,0.321244967952371
511,0.320510146468878
512,0.320057177916169
513,0.320606765970588
514,0.320016813874245
515,0.319696910604835
516,0.32027362421155
517,0.320653691440821
518,0.320548253208399
519,0.320142850801349
520,0.320444869473576
521,0.320181507840753
522,0.320060557723045
523,0.320205891504884
524,0.319603955373168
525,0.320470905825496
526,0.319354216903448
527,0.320107302814722
528,0.31946423381567
529,0.319671121537685
530,0.320683814957738
531,0.32009388461709
532,0.319558952525258
533,0.319577166065574
534,0.319752117618918
535,0.319302594140172
536,0.319372074007988
537,0.319737069681287
538,0.319411817342043
539,0.319332066327333
540,0.319962811619043
541,0.319021636843681
542,0.319244408905506
543,0.319191477969289
544,0.319165788143873
545,0.319033742323518
546,0.318623602390289
547,0.318810084164143
548,0.318264896422625
549,0.319467431455851
550,0.318722087442875
551,0.319242439344525
552,0.319129703193903
553,0.319155225530267
554,0.319098098427057
555,0.31925135627389
556,0.31925925463438
557,0.318909456208348
558,0.319194357097149
559,0.318791332393885
560,0.318726796731353
561,0.318515694513917
562,0.319021002054214
563,0.318968565165996
564,0.319220608770847
565,0.318483339101076
566,0.31866190828383
567,0.318820152282715
568,0.318499681055546
569,0.318532277867198
570,0.318289110586047
571,0.318275052905083
572,0.317853644937277
573,0.318277453780174
574,0.318290242925286
575,0.318998853936791
576,0.318036532178521
577,0.318570611998439
578,0.318016928136349
579,0.318411730155349
580,0.317853763923049
581,0.318134062960744
582,0.318216015920043
583,0.318347429484129
584,0.317968980595469
585,0.31753352470696
586,0.317767255827785
587,0.317997660189867
588,0.318211088329554
589,0.317299532368779
590,0.317952346503735
591,0.318035634979606
592,0.317663526684046
593,0.317905199602246
594,0.317628827095032
595,0.317727840095758
596,0.317666447162628
597,0.317492728680372
598,0.317750152796507
599,0.317317747920752
600,0.317321926355362
601,0.317094728052616
602,0.317297895103693
603,0.317444236725569
604,0.317173005118966
605,0.316980365216732
606,0.316704423725605
607,0.317440910562873
608,0.316897026896477
609,0.317600459307432
610,0.317132729440927
611,0.316975090429187
612,0.316825664788485
613,0.317018612101674
614,0.317317638993263
615,0.317418264523149
616,0.31719766870141
617,0.317225880101323
618,0.316327657476068
619,0.316964643523097
620,0.317103748098016
621,0.317457637935877
622,0.316695740669966
623,0.317711362838745
624,0.316823256537318
625,0.316638013496995
626,0.3164856082201
627,0.317052898779511
628,0.316651204153895
629,0.316841035410762
630,0.316941219270229
631,0.316116285175085
632,0.316561443060636
633,0.316638121902943
634,0.31695465862751
635,0.316571568921208
636,0.316244744211435
637,0.315994237065315
638,0.316790116131306
639,0.316375738829374
640,0.316262698024511
641,0.316559480801225
642,0.316516413837671
643,0.31652267254889
644,0.316482613906264
645,0.316631026491523
646,0.316419302523136
647,0.316149199157953
648,0.316519850492477
649,0.316281113103032
650,0.316246390417218
651,0.31597309358418
652,0.316058564558625
653,0.31653028011322
654,0.315991881489754
655,0.315914789661765
656,0.316120085418224
657,0.315479064658284
658,0.315663483738899
659,0.316243163794279
660,0.315575255453587
661,0.315616476088762
662,0.315926773026586
663,0.315392729267478
664,0.315539210513234
665,0.315698292404413
666,0.315681641772389
667,0.315687991976738
668,0.316022988185287
669,0.315228041037917
670,0.315161047652364
671,0.315212939605117
672,0.315277233570814
673,0.315861558392644
674,0.315372014567256
675,0.316014750897884
676,0.315350850895047
677,0.315632086396217
678,0.315730408504605
679,0.315617093518376
680,0.315790362358093
681,0.315445704087615
682,0.315467710793018
683,0.315563215091825
684,0.315683267340064
685,0.315481207147241
686,0.315226544439793
687,0.315138936862349
688,0.315401733741164
689,0.314837546125054
690,0.315725184679031
691,0.314823561385274
692,0.314899384155869
693,0.315098935142159
694,0.315543927624822
695,0.314881593063474
696,0.315207412689924
697,0.315027617067099
698,0.314526111632586
699,0.31471660964191
700,0.314996825754642
701,0.31471466563642
702,0.315033230856061
703,0.315065751746297
704,0.314529351741075
705,0.314766019433737
706,0.315140807330608
707,0.315009759888053
708,0.314650265574455
709,0.314908989593387
710,0.314805512204766
711,0.314172412157059
712,0.31442708812654
713,0.314824769347906
714,0.314770764932036
715,0.314454152733088
716,0.314913448095322
717,0.314793087393045
718,0.314791584461927
719,0.315023561939597
720,0.314745447486639
721,0.314437173083425
722,0.314719670042396
723,0.314873272031546
724,0.314787629693747
725,0.314553423821926
726,0.314769406765699
727,0.314698126092553
728,0.313638491332531
729,0.314281736463308
730,0.314382210299373
731,0.314347089380026
732,0.314220605194569
733,0.314444245100021
734,0.313922213539481
735,0.314503786489367
736,0.313978294208646
737,0.314308128133416
738,0.314711860567331
739,0.31425023034215
740,0.314365370050073
741,0.314374999776483
742,0.313741366863251
743,0.313806842267513
744,0.313975946679711
745,0.313610800281167
746,0.314624390229583
747,0.313818575739861
748,0.31406121738255
749,0.31394792728126
750,0.313934333473444
751,0.314002608060837
752,0.313739319518208
753,0.313846014589071
754,0.313083024471998
755,0.313963479623198
756,0.313935337141156
757,0.313384351506829
758,0.313486975878477
759,0.313402817100286
760,0.313670664206147
761,0.313864024057984
762,0.313318682909012
763,0.313586368113756
764,0.313980400487781
765,0.313826776221395
766,0.313761761039495
767,0.313853895366192
768,0.313507819697261
769,0.31386695638299
770,0.313429925888777
771,0.313688330501318
772,0.313564719557762
773,0.313736035600305
774,0.313826497718692
775,0.313483115136623
776,0.313540220707655
777,0.312948505058885
778,0.313795497789979
779,0.313442877084017
780,0.313295106366277
781,0.313439944460988
782,0.31366899907589
783,0.313306717425585
784,0.313229438066483
785,0.312846835702658
786,0.313333354219794
787,0.312990987896919
788,0.313292281851172
789,0.312850296124816
790,0.313763546571136
791,0.313337694555521
792,0.313308786973357
793,0.313217548653483
794,0.313721967190504
795,0.312692596837878
796,0.313190806880593
797,0.312801747322083
798,0.313075491413474
799,0.31307558991015
800,0.313101574629545
801,0.313378686383367
802,0.312842966839671
803,0.313546065017581
804,0.312739468738437
805,0.312210066467524
806,0.313134739995003
807,0.312938446998596
808,0.312902504503727
809,0.312386012375355
810,0.313650327175856
811,0.312603842839599
812,0.312880208790302
813,0.312755022794008
814,0.31271703004837
815,0.312703843787312
816,0.313384534344077
817,0.313345287144184
818,0.312691164910793
819,0.312371571063995
820,0.312475940436125
821,0.312934590056539
822,0.312637690529227
823,0.312642667889595
824,0.312652707621455
825,0.312702171579003
826,0.312947460636496
827,0.31295718125999
828,0.31209679543972
829,0.312467818036675
830,0.312187933251262
831,0.312546443417668
832,0.312169319614768
833,0.312898517772555
834,0.312941285669804
835,0.312522389441729
836,0.312109709382057
837,0.312402887046337
838,0.312283833622932
839,0.311950580254197
840,0.312178948819637
841,0.312332491576672
842,0.311858237087727
843,0.312643307894468
844,0.312684704586864
845,0.312406950742006
846,0.312193858325481
847,0.312020012810826
848,0.31181521885097
849,0.31256047129631
850,0.312042122706771
851,0.312228100225329
852,0.3124369943887
853,0.312162291556597
854,0.31255718074739
855,0.312305000573397
856,0.312077328935265
857,0.31270621098578
858,0.312366392612457
859,0.312071891799569
860,0.31186869032681
861,0.312001680359244
862,0.311906751692295
863,0.31239386998117
864,0.312228918150067
865,0.311869086101651
866,0.312504511252046
867,0.312258877009153
868,0.31168040767312
869,0.312076712474227
870,0.311858393847942
871,0.312441306188703
872,0.311876635998487
873,0.31146557494998
874,0.312165295183659
875,0.311941446959972
876,0.311971000209451
877,0.311856136545539
878,0.312056999728084
879,0.311933048740029
880,0.311721429675817
881,0.311576342135668
882,0.311551431044936
883,0.311746785789728
884,0.311955249160528
885,0.311643690243363
886,0.311784154847264
887,0.311893728598952
888,0.311577157601714
889,0.31158280365169
890,0.311601590886712
891,0.311994073987007
892,0.311298432275653
893,0.311760435700417
894,0.311102140918374
895,0.311108420044184
896,0.311504834741354
897,0.312074315473437
898,0.311643379107118
899,0.311226881891489
900,0.311511024236679
901,0.311920026168227
902,0.311601336672902
903,0.311655456498265
904,0.31158193834126
905,0.31159158334136
906,0.311456719264388
907,0.310853824689984
908,0.311946357637644
909,0.311617451533675
910,0.311885335296392
911,0.311391202062368
912,0.311423219367862
913,0.311296625286341
914,0.311072875261307
915,0.311401961669326
916,0.312054440528154
917,0.311916291341186
918,0.311818657293916
919,0.311408610418439
920,0.311190767586231
921,0.311190852820873
922,0.311273352578282
923,0.311348219513893
924,0.310974765717983
925,0.310937728956342
926,0.310966289490461
927,0.310805160775781
928,0.31143623188138
929,0.311530448570847
930,0.311097680479288
931,0.31101245239377
932,0.31092584438622
933,0.311152034550905
934,0.310776708871126
935,0.311230447739363
936,0.310950722545385
937,0.310976198613644
938,0.311393162980676
939,0.311621782109141
940,0.31061201646924
941,0.310948541238904
942,0.311253178715706
943,0.311652064099908
944,0.311252224370837
945,0.310767194777727
946,0.310531200021505
947,0.31076816521585
948,0.310874028503895
949,0.311104615107179
950,0.3112655377388
951,0.311115986257791
952,0.31089692927897
953,0.310879673957825
954,0.31071520447731
955,0.310855305120349
956,0.310991424024105
957,0.31111270815134
958,0.310552273392677
959,0.310752925574779
960,0.310529984310269
961,0.311499635949731
962,0.311273230165243
963,0.310806436762214
964,0.310977647900581
965,0.310641352981329
966,0.310932880863547
967,0.311103632599115
968,0.310846077352762
969,0.310655756294727
970,0.310557417348027
971,0.311030458956957
972,0.310686188340187
973,0.310714428946376
974,0.310437188521028
975,0.310498366653919
976,0.310882652252912
977,0.310843047872186
978,0.310668771937489
979,0.310600989609957
980,0.310266178548336
981,0.31056277051568
982,0.31095971211791
983,0.310615251287818
984,0.311002965196967
985,0.310791226178408
986,0.310346359014511
987,0.310724324509501
988,0.310528001487255
989,0.31115580946207
990,0.310717767030001
991,0.310568426698446
992,0.310496207922697
993,0.310767063125968
994,0.310315987020731
995,0.310735577717423
996,0.310091222375631
997,0.310396284610033
998,0.310469540581107
999,0.310473116636276
1000,0.310249175950885
1001,0.310272828936577
1002,0.310785646289587
1003,0.310573341622949
1004,0.309870136603713
1005,0.310663183629513
1006,0.310327486097813
1007,0.310232489854097
1008,0.310356500521302
1009,0.310391054600477
1010,0.310381044074893
1011,0.310682982876897
1012,0.310729756355286
1013,0.310310766845942
1014,0.310348270833492
1015,0.310227953568101
1016,0.310239790976048
1017,0.310019074603915
1018,0.309950164929032
1019,0.310120241269469
1020,0.3100839202106
1021,0.309963227361441
1022,0.310517978668213
1023,0.310430291220546
1024,0.310071482509375
1025,0.309981327354908
1026,0.310236606523395
1027,0.310387862995267
1028,0.309840940162539
1029,0.309930644780397
1030,0.310904209166765
1031,0.310016670450568
1032,0.309834164455533
1033,0.310211543217301
1034,0.310017222091556
1035,0.309825377762318
1036,0.309846122339368
1037,0.309804533869028
1038,0.310124490261078
1039,0.31015777118504
1040,0.309909229502082
1041,0.310406512394547
1042,0.309823728129268
1043,0.310077926889062
1044,0.30993047773838
1045,0.310142393037677
1046,0.309945719093084
1047,0.310201999768615
1048,0.310100012347102
1049,0.309982623904943
1050,0.310232859179378
1051,0.3103231151402
1052,0.310339640825987
1053,0.310267007276416
1054,0.309899284988642
1055,0.310566575527191
1056,0.309736715406179
1057,0.310154989436269
1058,0.309754759371281
1059,0.309949215725064
1060,0.309824272468686
1061,0.309808841273189
1062,0.310192865282297
1063,0.309706809222698
1064,0.309947632998228
1065,0.310141908973455
1066,0.309990158304572
1067,0.31041059948504
1068,0.309743060320616
1069,0.31036809951067
1070,0.309468248263001
1071,0.309703380614519
1072,0.309648540094495
1073,0.310148365423083
1074,0.309420583695173
1075,0.309740911647677
1076,0.310081631913781
1077,0.310038957446814
1078,0.309933398962021
1079,0.309712619036436
1080,0.309455433636904
1081,0.309720291718841
1082,0.309908874481916
1083,0.309814593344927
1084,0.309778301641345
1085,0.309463290497661
1086,0.309432715475559
1087,0.309682291671634
1088,0.309840547963977
1089,0.309522538855672
1090,0.309401927292347
1091,0.309859206900001
1092,0.309388009756803
1093,0.309881870895624
1094,0.309845131039619
1095,0.309807828143239
1096,0.309587246626615
1097,0.309276997894049
1098,0.309699776917696
1099,0.309855567216873
1100,0.309611387550831
1101,0.309256175756454
1102,0.309715773388743
1103,0.309504217579961
1104,0.309666037037969
1105,0.309558722227812
1106,0.309464821144938
1107,0.310209039971232
1108,0.310132346972823
1109,0.309114163145423
1110,0.309145882949233
1111,0.309319080933928
1112,0.309895867109299
1113,0.309864216521382
1114,0.309602655619383
1115,0.309496380984783
1116,0.309463261365891
1117,0.309901058450341
1118,0.309839464351535
1119,0.309734024852514
1120,0.309512860774994
1121,0.309655749350786
1122,0.309372371956706
1123,0.309517324715853
1124,0.310076843723655
1125,0.309064680710435
1126,0.309442771747708
1127,0.309327927902341
1128,0.309492733478546
1129,0.309637134820223
1130,0.309338438138366
1131,0.309764704108238
1132,0.309423604905605
1133,0.309844618141651
1134,0.309178581759334
1135,0.309133248329163
1136,0.309174535796046
1137,0.309387495964766
1138,0.310237504094839
1139,0.309695306494832
1140,0.309795613512397
1141,0.309972411170602
1142,0.309586256220937
1143,0.308887060061097
1144,0.309267775714397
1145,0.309640038460493
1146,0.309287458658218
1147,0.309561259299517
1148,0.30952508404851
1149,0.309189843162894
1150,0.309678086340427
1151,0.30923419483006
1152,0.309414614140987
1153,0.308911608234048
1154,0.308990650326014
1155,0.309636556655169
1156,0.309335536956787
1157,0.308985464125872
1158,0.309381376430392
1159,0.309550121128559
1160,0.30928449653089
1161,0.309806235134602
1162,0.309755951315165
1163,0.30932796113193
1164,0.309622979834676
1165,0.308978559225798
1166,0.309243152439594
1167,0.309509200304747
1168,0.309210058450699
1169,0.309041643291712
1170,0.309201410263777
1171,0.309506444558501
1172,0.309171257838607
1173,0.309189329966903
1174,0.309406208321452
1175,0.309243904203176
1176,0.309676701202989
1177,0.309115143865347
1178,0.30942664578557
1179,0.309593558013439
1180,0.309284784048796
1181,0.309256859272718
1182,0.30945612937212
1183,0.309116106107831
1184,0.309635957852006
1185,0.309380275979638
1186,0.308820542097092
1187,0.309484600797296
1188,0.309348809123039
1189,0.308758565858006
1190,0.309369526430964
1191,0.308964989334345
1192,0.308975137993693
1193,0.308851298987865
1194,0.309454816058278
1195,0.309512859582901
1196,0.309577508345246
1197,0.308474197983742
1198,0.309292836859822
1199,0.308820986673236
1200,0.309112698510289


==> tables/convformer_train_loss_005_ps_0012_unmasked.csv <==
Epoch,TrainLoss
1,0.679928121119738
2,0.652211668640375
3,0.637394625991583
4,0.630052607953548
5,0.626486113369465
6,0.62389213308692
7,0.621964590251446
8,0.620871310383081
9,0.619899867475033
10,0.6187685328722
11,0.617182614356279
12,0.616170587390661
13,0.615575372725725
14,0.614827817827463
15,0.614054950326681
16,0.613452170789242
17,0.612839696258306
18,0.611938235163689
19,0.611465509235859
20,0.61098200365901
21,0.610196221470833
22,0.610370305627584
23,0.609328388273716
24,0.609078031480312
25,0.608689705729485
26,0.60857173755765
27,0.608363912254572
28,0.608061794936657
29,0.607615001350641
30,0.606907052695751
31,0.605960535556078
32,0.604369914680719
33,0.603417203724384
34,0.601840521246195
35,0.59841700553894
36,0.596893599182367
37,0.595972482413054
38,0.595179726034403
39,0.594429506808519
40,0.593835006356239
41,0.593337178379297
42,0.593347763717175
43,0.593194018602371
44,0.592753746062517
45,0.592699135839939
46,0.591822361946106
47,0.591221125870943
48,0.590785469859839
49,0.590528924018145
50,0.589921900033951
51,0.589879000633955
52,0.589410392045975
53,0.588876740932465
54,0.588065081685782
55,0.587605972439051
56,0.587372224926949
57,0.586950777471065
58,0.586721932440996
59,0.586589605212212
60,0.586338202953339
61,0.586030822694302
62,0.586198256462812
63,0.586237707287073
64,0.585808314085007
65,0.585629720240831
66,0.585389741361141
67,0.585736605077982
68,0.585993220210075
69,0.585667519420385
70,0.585655107051134
71,0.585762179046869
72,0.585496869385243
73,0.584649052172899
74,0.584900606125593
75,0.584617696404457
76,0.584383285790682
77,0.584253212958574
78,0.583607808202505
79,0.583475844115019
80,0.583018225729465
81,0.583578482121229
82,0.583599272966385
83,0.583689634650946
84,0.583538831472397
85,0.583039833158255
86,0.582504200488329
87,0.58211203828454
88,0.58184506803751
89,0.581180542707443
90,0.580945971012115
91,0.580396432876587
92,0.58054608643055
93,0.580275522470474
94,0.580096572041512
95,0.580053837448359
96,0.580019220411777
97,0.579738195836544
98,0.579807258844376
99,0.57974210575223
100,0.579517363756895
101,0.579046371877193
102,0.579256539940834
103,0.57937799051404
104,0.57897741496563
105,0.579057753682137
106,0.578722076117992
107,0.577916863560677
108,0.577404240220785
109,0.575514651685953
110,0.575015851408243
111,0.574956203848124
112,0.573602225184441
113,0.570710952728987
114,0.56941728413105
115,0.568598554581404
116,0.568430953025818
117,0.567032152712345
118,0.563574963361025
119,0.562287811040878
120,0.561452423483133
121,0.560948785990477
122,0.560401864498854
123,0.560141992866993
124,0.559985012561083
125,0.559846986979246
126,0.559514407664537
127,0.559388920068741
128,0.558238629996777
129,0.556227983087301
130,0.553351754248142
131,0.552102665305138
132,0.551451453864574
133,0.550591352581978
134,0.549609239250422
135,0.5468192063272
136,0.546198084354401
137,0.544922233968973
138,0.544100892394781
139,0.543563708662987
140,0.542030109167099
141,0.541465548276901
142,0.541486466228962
143,0.541000560820103
144,0.541445374786854
145,0.540279475003481
146,0.539816983193159
147,0.539799817949533
148,0.539427688121796
149,0.539409290701151
150,0.538927777558565
151,0.538849948048592
152,0.538901442438364
153,0.538246185928583
154,0.537752208411694
155,0.538223286867142
156,0.537416506409645
157,0.537338061630726
158,0.537145328372717
159,0.537132016569376
160,0.537086342722177
161,0.536796281039715
162,0.536869551688433
163,0.537002413868904
164,0.53605157315731
165,0.536102528274059
166,0.535796527266502
167,0.535353620052338
168,0.535555226504803
169,0.535027548074722
170,0.535451209396124
171,0.534704835563898
172,0.533499202281237
173,0.533914996087551
174,0.534186942577362
175,0.533492108881474
176,0.533163043856621
177,0.533315321356058
178,0.533375477939844
179,0.532855191230774
180,0.533013286292553
181,0.533285132497549
182,0.533054046779871
183,0.532484959214926
184,0.53216200709343
185,0.5322813808918
186,0.532125659286976
187,0.53187191337347
188,0.531430249661207
189,0.53144140869379
190,0.531158403307199
191,0.531296186745167
192,0.531051603704691
193,0.530919055640698
194,0.531205158531666
195,0.53052755817771
196,0.530634534806013
197,0.530215055346489
198,0.530280474722385
199,0.530682693421841
200,0.530415994375944
201,0.530161239206791
202,0.529835031032562
203,0.529881415963173
204,0.529950718283653
205,0.529819725453854
206,0.529630936831236
207,0.529768587052822
208,0.529316587150097
209,0.529310560673475
210,0.529406791776419
211,0.528852211385965
212,0.528558389693499
213,0.528708290755749
214,0.528359006941319
215,0.526691282391548
216,0.526584091633558
217,0.526326974630356
218,0.526095071583986
219,0.525978366881609
220,0.525588123649359
221,0.525588268190622
222,0.525312287509441
223,0.525356478542089
224,0.525594601333141
225,0.525237022936344
226,0.525174705982208
227,0.525677701681852
228,0.524750430136919
229,0.524566870927811
230,0.524942179620266
231,0.524594763070345
232,0.524788264334202
233,0.524433243125677
234,0.524821711480618
235,0.524332008510828
236,0.524425736665726
237,0.524051311761141
238,0.524281718879938
239,0.524106533080339
240,0.523916394412518
241,0.523551450967789
242,0.523589316010475
243,0.523229089677334
244,0.522855820804834
245,0.522961263507605
246,0.522859378606081
247,0.522499501258135
248,0.522566978335381
249,0.522476558387279
250,0.522174646258354
251,0.521943086385727
252,0.522066769450903
253,0.522033036649227
254,0.521808395087719
255,0.521074036508799
256,0.520595678985119
257,0.520570731312036
258,0.520176597386599
259,0.520237087756395
260,0.519857039153576
261,0.520152493566275
262,0.52000661239028
263,0.519756994843483
264,0.519934549927712
265,0.519707072377205
266,0.519820679426193
267,0.519628632515669
268,0.519420372545719
269,0.519377209693193
270,0.519221981018782
271,0.519267666786909
272,0.519133061170578
273,0.519129410237074
274,0.518932053148746
275,0.519031085968018
276,0.518873255103827
277,0.518645131289959
278,0.518911368846893
279,0.518258725702763
280,0.518770390897989
281,0.51868362262845
282,0.518713047355413
283,0.518493095040321
284,0.51825779274106
285,0.518224242031574
286,0.518066434115171
287,0.518014474958181
288,0.518360942453146
289,0.518153195083141
290,0.517641029208899
291,0.517973150312901
292,0.517689345926046
293,0.517443406283855
294,0.517718133032322
295,0.517456623762846
296,0.517357909679413
297,0.517589526772499
298,0.517081831544638
299,0.517402532398701
300,0.517226173430681
301,0.51681279078126
302,0.517295710593462
303,0.516985411196947
304,0.516734406799078
305,0.516782273650169
306,0.516739085614681
307,0.516633032560349
308,0.516520297378302
309,0.516985451579094
310,0.516794395297766
311,0.516665208935738
312,0.516622144132853
313,0.516603764295578
314,0.516365392655134
315,0.51638534784317
316,0.515959477424622
317,0.51629332870245
318,0.516239528357983
319,0.516040704101324
320,0.515871792733669
321,0.515828228890896
322,0.515794495791197
323,0.516256089806557
324,0.51582553550601
325,0.515869395434856
326,0.515730931907892
327,0.51548393279314
328,0.515710296928883
329,0.515415750145912
330,0.51554398432374
331,0.515860674679279
332,0.51557812795043
333,0.515576221942902
334,0.515121066272259
335,0.515227650105953
336,0.515299123674631
337,0.515323192179203
338,0.515116551965475
339,0.515219840407372
340,0.514897560924292
341,0.514764378368855
342,0.514974717497826
343,0.514983914345503
344,0.514811909347773
345,0.514741143584251
346,0.515002179592848
347,0.514679081439972
348,0.514698223471642
349,0.514678432494402
350,0.514808852225542
351,0.514600890278816
352,0.514556301534176
353,0.514481542557478
354,0.514384946674108
355,0.514090148508549
356,0.514334206432104
357,0.514308477789164
358,0.513959924131632
359,0.51423966139555
360,0.513895216584206
361,0.513962174355984
362,0.514408339112997
363,0.513792333751917
364,0.514265523552895
365,0.513961346447468
366,0.514042458683252
367,0.513659555464983
368,0.514071184694767
369,0.513667520731688
370,0.513770714253187
371,0.513553652465343
372,0.513723063021898
373,0.513708502352238
374,0.513610035926104
375,0.513922457247972
376,0.513881246447563
377,0.51360613912344
378,0.513442224413156
379,0.513445459455252
380,0.513622146993876
381,0.513608610928059
382,0.513674948662519
383,0.513301284611225
384,0.51334183499217
385,0.513489070981741
386,0.513337232917547
387,0.513255815058947
388,0.513391035497189
389,0.51325458586216
390,0.512982595413923
391,0.513008719533682
392,0.512958067059517
393,0.513062296807766
394,0.513131356537342
395,0.513113247007132
396,0.512884445041418
397,0.512902211993933
398,0.512894352674484
399,0.512574176341295
400,0.51269154548645
401,0.513117038756609
402,0.512887642532587
403,0.512595983445644
404,0.512537011057138
405,0.512371602654457
406,0.512574503272772
407,0.512357130795717
408,0.512437632083893
409,0.512403293997049
410,0.5124619589746
411,0.512160528451204
412,0.512402460724115
413,0.512687433958054
414,0.512366286367178
415,0.512399894744158
416,0.512439196556807
417,0.512266820222139
418,0.512227788567543
419,0.512283355742693
420,0.512324963659048
421,0.511993010789156
422,0.512327718734741
423,0.512269707173109
424,0.512042817473412
425,0.512082355767488
426,0.511896264702082
427,0.512089586257935
428,0.512140601426363
429,0.511962370574474
430,0.512216213643551
431,0.511823028475046
432,0.511745698153973
433,0.511840819865465
434,0.511592876017094
435,0.511765669733286
436,0.511957313641906
437,0.511788081675768
438,0.511516172736883
439,0.511724908202887
440,0.51170171558857
441,0.511843273192644
442,0.511684655845165
443,0.511616085320711
444,0.511492158770561
445,0.511593875586987
446,0.511417750716209
447,0.511569163799286
448,0.511378864645958
449,0.511408065855503
450,0.511632261574268
451,0.511490135788918
452,0.511625043451786
453,0.511239870786667
454,0.511183746904135
455,0.511091283112764
456,0.511392579227686
457,0.511267143040895
458,0.511114121079445
459,0.511038018167019
460,0.511200229823589
461,0.510533436387777
462,0.51094650670886
463,0.511232004016638
464,0.510892581045628
465,0.511168638467789
466,0.510989282876253
467,0.510934678018093
468,0.511116607785225
469,0.510881353616715
470,0.510903954133391
471,0.51108520835638
472,0.510800477489829
473,0.510703334584832
474,0.510636392235756
475,0.510689753964543
476,0.510628621429205
477,0.510979342311621
478,0.510584752559662
479,0.510666894614696
480,0.510579322576523
481,0.510911619216204
482,0.510370253175497
483,0.510584111213684
484,0.510605235397816
485,0.510666905939579
486,0.510341337770224
487,0.510448554232717
488,0.510448652207851
489,0.510367359146476
490,0.510325774252415
491,0.510387587696314
492,0.510571087896824
493,0.510683664828539
494,0.510100244060159
495,0.510292785838246
496,0.510203326046467
497,0.51000026896596
498,0.510293943583965
499,0.510184120833874
500,0.510216709822416
501,0.510021087601781
502,0.510188214927912
503,0.510069266855717
504,0.510168860256672
505,0.510336839854717
506,0.509947840049863
507,0.510090749561787
508,0.509689482450485
509,0.510168212130666
510,0.509836704134941
511,0.509916782975197
512,0.509640677720308
513,0.509934783130884
514,0.509656336084008
515,0.509604274779558
516,0.509832483530044
517,0.510160030275583
518,0.510048799365759
519,0.50981553837657
520,0.510013461560011
521,0.509941695928574
522,0.509687903225422
523,0.509706062376499
524,0.509456104785204
525,0.509855113327503
526,0.509366310983896
527,0.509782080799341
528,0.509544732943177
529,0.509479401782155
530,0.509868429303169
531,0.50975352153182
532,0.5094416898489
533,0.509642996191978
534,0.509560368359089
535,0.509432895034552
536,0.509233341515064
537,0.509219970405102
538,0.509642827808857
539,0.509081180542707
540,0.509435932934284
541,0.509149348661304
542,0.509168490469456
543,0.509031365811825
544,0.508916942328215
545,0.508794381543994
546,0.508949039056897
547,0.508850712776184
548,0.508582011163235
549,0.50898973621428
550,0.508722821772099
551,0.508853700980544
552,0.508685290142894
553,0.50887028850615
554,0.50883739694953
555,0.508469062075019
556,0.508764904811978
557,0.508480702936649
558,0.508521182909608
559,0.508859471976757
560,0.5084314635396
561,0.508513365387917
562,0.509022536501288
563,0.508704095333815
564,0.508616705834866
565,0.508443187847733
566,0.508421216830611
567,0.508536859825254
568,0.508476499095559
569,0.508311358243227
570,0.508266862407327
571,0.508334739878774
572,0.508204537928104
573,0.508250334560871
574,0.508384634554386
575,0.50824559815228
576,0.508273876160383
577,0.507973932623863
578,0.508216794580221
579,0.508416030853987
580,0.508074437826872
581,0.508056977689266
582,0.508245438635349
583,0.508152010887861
584,0.508097743466496
585,0.507914460971951
586,0.508087387233972
587,0.508211403340101
588,0.50825970493257
589,0.507653525322676
590,0.508013375550509
591,0.508143657818437
592,0.50803145237267
593,0.508363229036331
594,0.508062763661146
595,0.508175570070744
596,0.507957223504782
597,0.507561381459236
598,0.507789159342647
599,0.50748435460031
600,0.507936480492353
601,0.507681632861495
602,0.507540827617049
603,0.507799091488123
604,0.507504829317331
605,0.507579920068383
606,0.507460998520255
607,0.5077461835742
608,0.507408949434757
609,0.507728236317635
610,0.507389777675271
611,0.507381171807647
612,0.507345901653171
613,0.507210490182042
614,0.507434790432453
615,0.507236736863852
616,0.507386679723859
617,0.507296616062522
618,0.506844289153814
619,0.50683929502964
620,0.506954175904393
621,0.507086270302534
622,0.506644326522946
623,0.507049134746194
624,0.506769015267491
625,0.50678030975163
626,0.506332885324955
627,0.506561575904489
628,0.506439452543855
629,0.506628557816148
630,0.506376962438226
631,0.5063354691118
632,0.506506699845195
633,0.506337274312973
634,0.50644248560071
635,0.506278728321195
636,0.506308171972632
637,0.505596185699105
638,0.506188538074493
639,0.505659814476967
640,0.505487680882216
641,0.505625321567059
642,0.505425212308764
643,0.505523622781038
644,0.50540101736784
645,0.505244706124067
646,0.505338130742311
647,0.505162153765559
648,0.5052044416219
649,0.505082430168986
650,0.505037617012858
651,0.505058571696281
652,0.504951793327928
653,0.504941558837891
654,0.504709824547172
655,0.504884657412767
656,0.505000586658716
657,0.504924049526453
658,0.504726134315133
659,0.504773621633649
660,0.504585865959525
661,0.504600180462003
662,0.504585002213717
663,0.50412408426404
664,0.504429333433509
665,0.504491827562451
666,0.504410365670919
667,0.50454982586205
668,0.504804818034172
669,0.504053365066648
670,0.504327797666192
671,0.504523271024227
672,0.504332721978426
673,0.504591285735369
674,0.504370140358806
675,0.504491961449385
676,0.504185327664018
677,0.504444581121206
678,0.504386711120606
679,0.504457089006901
680,0.504509627819061
681,0.504238282069564
682,0.504546578899026
683,0.504304741322994
684,0.504447138160467
685,0.504284003302455
686,0.504250183403492
687,0.503904936686158
688,0.503815375715494
689,0.504081460013986
690,0.503928923532367
691,0.502347235605121
692,0.499322559162974
693,0.499189871698618
694,0.499716261252761
695,0.498980622068047
696,0.499145228862763
697,0.499541138634086
698,0.499202426970005
699,0.49904269747436
700,0.497508663088083
701,0.497014022395015
702,0.496347692534328
703,0.495600764751434
704,0.495156868323684
705,0.495383658930659
706,0.495320535004139
707,0.495269538015127
708,0.495358022153378
709,0.495186485350132
710,0.495303526893258
711,0.494928345456719
712,0.494886927530169
713,0.493932197764516
714,0.493457854762673
715,0.493067778423429
716,0.49351687386632
717,0.49327194750309
718,0.493347289040685
719,0.493122020959854
720,0.492960557639599
721,0.492726050838828
722,0.493019632101059
723,0.492927749976516
724,0.493144136369228
725,0.492930635660887
726,0.492889245972037
727,0.49304075948894
728,0.492369439080358
729,0.492546500191093
730,0.492596839740872
731,0.492446954101324
732,0.492412661015987
733,0.492526769414544
734,0.492141113355756
735,0.492536739110947
736,0.492346158921719
737,0.492220023050904
738,0.492187265306711
739,0.492221727967262
740,0.491942231208086
741,0.492070732414722
742,0.492012234479189
743,0.491696426719427
744,0.491964995115995
745,0.491645826101303
746,0.492249056994915
747,0.491635306179523
748,0.491770161837339
749,0.491811699196696
750,0.491752248108387
751,0.491828408464789
752,0.49142306804657
753,0.491654234081507
754,0.491344718262553
755,0.491779017075896
756,0.491730589568615
757,0.491165645495057
758,0.491809884086251
759,0.491224782243371
760,0.491557296738028
761,0.491385756731033
762,0.491286436095834
763,0.491130118742585
764,0.491440988853574
765,0.491296342015266
766,0.491473287418485
767,0.491517082676291
768,0.491448770910502
769,0.491331787109375
770,0.491074734404683
771,0.491461578533053
772,0.491225275397301
773,0.491329672411084
774,0.491293360590935
775,0.491027106940746
776,0.491248790100217
777,0.490881577730179
778,0.49130550481379
779,0.490954217463732
780,0.491038676872849
781,0.4909724996984
782,0.491250153779984
783,0.491220326945186
784,0.491212216839194
785,0.490911970436573
786,0.490953443497419
787,0.490766305178404
788,0.490860574916005
789,0.490635398104787
790,0.491425276100636
791,0.490739530697465
792,0.490849707275629
793,0.490841617882252
794,0.490988115221262
795,0.490777394995093
796,0.490948636904359
797,0.490505675673485
798,0.490839068815112
799,0.490857456028462
800,0.490721508786082
801,0.491056887432933
802,0.490994474440813
803,0.490712702646851
804,0.490406314879656
805,0.490455614104867
806,0.49083956733346
807,0.490623353198171
808,0.490638671219349
809,0.490224977210164
810,0.49103072501719
811,0.49052881218493
812,0.490872838124633
813,0.490306398198009
814,0.49025569498539
815,0.490604734122753
816,0.490758209973574
817,0.490623656660318
818,0.490565535351634
819,0.490354358181357
820,0.490328066796064
821,0.490478370189667
822,0.490507850572467
823,0.490334030911326
824,0.490218469873071
825,0.4905249286443
826,0.490306627824902
827,0.490271967127919
828,0.490096256136894
829,0.490101979598403
830,0.489998014271259
831,0.490354118868709
832,0.490189164727926
833,0.490560381934047
834,0.490267400294542
835,0.490076273977757
836,0.489926975294948
837,0.490138373151422
838,0.490110629573464
839,0.489890125468373
840,0.489719516187906
841,0.490175140351057
842,0.489930463954806
843,0.490009997934103
844,0.490151633098721
845,0.49005672596395
846,0.489854190647602
847,0.48997703678906
848,0.490091632306576
849,0.489934123232961
850,0.490081831812859
851,0.489787371903658
852,0.489786707982421
853,0.489979845881462
854,0.490086753442883
855,0.489921943545341
856,0.48975564442575
857,0.490020627900958
858,0.490178160592914
859,0.489741215184331
860,0.489678149670363
861,0.489694404453039
862,0.489878953695297
863,0.489974201619625
864,0.489941012859345
865,0.489514588192105
866,0.489785384237766
867,0.489672118797898
868,0.48948642000556
869,0.489455506131053
870,0.489499897062778
871,0.489590016230941
872,0.489099601060152
873,0.489159010648727
874,0.48959911853075
875,0.489667456299067
876,0.48942535020411
877,0.489370102733374
878,0.489563017711043
879,0.488955572992563
880,0.488964584693313
881,0.488931800499558
882,0.488547190055251
883,0.489152915403247
884,0.489265042021871
885,0.488673280924559
886,0.489138052910566
887,0.489034334495664
888,0.488857023045421
889,0.488881797268987
890,0.488811209574342
891,0.489083986282349
892,0.488631389439106
893,0.488900683522224
894,0.488942544087768
895,0.488560873493552
896,0.488481928706169
897,0.488886994868517
898,0.48878383487463
899,0.48860970184207
900,0.488744151741266
901,0.48906280733645
902,0.488456718400121
903,0.488706436678767
904,0.488893431201577
905,0.488970152810216
906,0.488424495533109
907,0.488582450300455
908,0.488739052861929
909,0.488725040480494
910,0.488642958179116
911,0.488477481529117
912,0.488520427793264
913,0.488459589034319
914,0.488569273725152
915,0.488375835940242
916,0.488775131627917
917,0.488733670711517
918,0.488621803149581
919,0.488459259718657
920,0.488413455784321
921,0.488448406234384
922,0.487948629632592
923,0.487838951274753
924,0.487858860045671
925,0.487535160928965
926,0.487675211206079
927,0.487677445188165
928,0.487549540102482
929,0.487707688137889
930,0.487431250065565
931,0.487387254163623
932,0.487408590465784
933,0.487470287904143
934,0.487020774036646
935,0.487400671094656
936,0.487082631438971
937,0.487193446904421
938,0.487186810448766
939,0.487625662684441
940,0.487025975212455
941,0.487323727607727
942,0.487110629379749
943,0.487418192848563
944,0.487245625033975
945,0.48704264678061
946,0.486925671845675
947,0.486999247968197
948,0.487117320075631
949,0.486954564228654
950,0.487399922460318
951,0.48708604067564
952,0.486788102611899
953,0.486928661316633
954,0.487188573032618
955,0.487010402008891
956,0.48692934833467
957,0.48691844239831
958,0.486511064097285
959,0.486927856430411
960,0.486614361330867
961,0.487149121984839
962,0.486971011906862
963,0.486821044161916
964,0.486820382773876
965,0.486715383157134
966,0.486932974308729
967,0.486742103621364
968,0.487034439817071
969,0.486833710670471
970,0.48653650559485
971,0.486935264989734
972,0.486633386090398
973,0.486666901186109
974,0.486538771018386
975,0.486575890555978
976,0.486877441555262
977,0.486621507108212
978,0.486695334240794
979,0.486474196463823
980,0.486704527288675
981,0.486593433320522
982,0.486760300248861
983,0.486391999348998
984,0.486841504350305
985,0.486775939762592
986,0.486438907012343
987,0.486635036617517
988,0.486562590673566
989,0.487069180160761
990,0.48663865454495
991,0.486524945050478
992,0.48650909870863
993,0.48661697678268
994,0.486428455337882
995,0.486604545786977
996,0.486170256882906
997,0.48667972035706
998,0.486635303497314
999,0.486470435410738
1000,0.486461858376861
1001,0.486373868733644
1002,0.486655818149447
1003,0.486252667009831
1004,0.486151145547628
1005,0.486608082205057
1006,0.486454634293914
1007,0.486507630869746
1008,0.486572815030813
1009,0.486406014561653
1010,0.486513891145587
1011,0.486608378961682
1012,0.486365956291556
1013,0.485874586030841
1014,0.486151532679796
1015,0.486317152678967
1016,0.48592557027936
1017,0.486223986297846
1018,0.48618789292872
1019,0.486025497317314
1020,0.485934005156159
1021,0.486193572059274
1022,0.486416862457991
1023,0.486141159087419
1024,0.485688192769885
1025,0.485665286630392
1026,0.485877742990851
1027,0.485980491861701
1028,0.485871324837208
1029,0.485590104162693
1030,0.485857954248786
1031,0.485752221047878
1032,0.485692866742611
1033,0.485793464183807
1034,0.485613702833652
1035,0.485715624168515
1036,0.485501973778009
1037,0.485718623846769
1038,0.485916248112917
1039,0.485250336155295
1040,0.484021031334996
1041,0.4822464607656
1042,0.480729126557708
1043,0.4807017878443
1044,0.480697153508663
1045,0.480643861293793
1046,0.480648065060377
1047,0.480414179638028
1048,0.480855733901262
1049,0.480346279889345
1050,0.480695480033755
1051,0.480505042225123
1052,0.480530528128147
1053,0.480524254217744
1054,0.48029762789607
1055,0.480745425820351
1056,0.480308676511049
1057,0.480320104509592
1058,0.480225256755948
1059,0.48052036114037
1060,0.480172060504556
1061,0.480597163811326
1062,0.480281352847815
1063,0.480151901990175
1064,0.480279551446438
1065,0.480366182178259
1066,0.480308640599251
1067,0.48052925825119
1068,0.480185535773635
1069,0.480469981208444
1070,0.480184384286404
1071,0.480196686908603
1072,0.480082850828767
1073,0.480457903295755
1074,0.479886562526226
1075,0.479990423992276
1076,0.480304621458054
1077,0.480097117871046
1078,0.480304831564426
1079,0.48013447381556
1080,0.479651924744248
1081,0.479951685741544
1082,0.48006594195962
1083,0.48008827753365
1084,0.480010559633374
1085,0.479963115900755
1086,0.4801666007936
1087,0.480177120640874
1088,0.480340089052916
1089,0.479810650795698
1090,0.479864709377289
1091,0.480121016055346
1092,0.479953962266445
1093,0.479952391088009
1094,0.480211659967899
1095,0.480584206283092
1096,0.480041168108582
1097,0.480047191157937
1098,0.480301397815347
1099,0.480184357687831
1100,0.480162998959422
1101,0.479868433251977
1102,0.479947885870933
1103,0.479974901005626
1104,0.479949978962541
1105,0.48002747900784
1106,0.47988676816225
1107,0.480130003020167
1108,0.480378594696522
1109,0.479768940061331
1110,0.479748150780797
1111,0.479847855120897
1112,0.480351556912065
1113,0.48015627399087
1114,0.480242177471519
1115,0.480036288201809
1116,0.479924524948001
1117,0.480265984609723
1118,0.480020161569118
1119,0.480267987474799
1120,0.480067207664251
1121,0.480127161890268
1122,0.479856266602874
1123,0.479744440764189
1124,0.480072016194463
1125,0.47974358022213
1126,0.479720306918025
1127,0.480106501281261
1128,0.479698388129473
1129,0.480100878626108
1130,0.479895704761147
1131,0.480079738050699
1132,0.479768490567803
1133,0.480043324455619
1134,0.479763810038567
1135,0.479739328697324
1136,0.479758260548115
1137,0.47982613004744
1138,0.480244593545794
1139,0.47975157700479
1140,0.479972835332155
1141,0.480099157318473
1142,0.479998892173171
1143,0.479403899684548
1144,0.479896694645286
1145,0.479933199137449
1146,0.479683028757572
1147,0.479613806456327
1148,0.47997317738831
1149,0.47961889013648
1150,0.479668924883008
1151,0.479491945877671
1152,0.479817995578051
1153,0.479611442536116
1154,0.479416489824653
1155,0.479959306120873
1156,0.47969549022615
1157,0.479639840722084
1158,0.4797651373595
1159,0.479886694476008
1160,0.479628348499536
1161,0.47985859207809
1162,0.479969284832478
1163,0.479602155014873
1164,0.479912558048964
1165,0.479639218524098
1166,0.479655511751771
1167,0.479809521734715
1168,0.479749495759606
1169,0.479632637426257
1170,0.47951818741858
1171,0.479935286864638
1172,0.479681122228503
1173,0.47956944771111
1174,0.479637759998441
1175,0.479357572346926
1176,0.479777640253305
1177,0.479368809983134
1178,0.479462402239442
1179,0.479136525094509
1180,0.476756807863712
1181,0.475927680283785
1182,0.475299238413572
1183,0.474681366458535
1184,0.474537651240826
1185,0.474331659823656
1186,0.473828210011125
1187,0.474365269616246
1188,0.47405826933682
1189,0.471766974702477
1190,0.471888793706894
1191,0.471169236153364
1192,0.470162215977907
1193,0.469494394212961
1194,0.469844858720899
1195,0.469855681881309
1196,0.469837797656655
1197,0.469075666293502
1198,0.469520462602377
1199,0.469434804543853
1200,0.469534369409084

